The Privacy-Utility Tradeoff of Robust Local Differential Privacy

We consider data release protocols for data $X=(S,U)$, where $S$ is sensitive; the released data $Y$ contains as much information about $X$ as possible, measured as $\operatorname{I}(X;Y)$, without leaking too much about $S$. We introduce the Robust Local Differential Privacy (RLDP) framework to measure privacy. This framework relies on the underlying distribution of the data, which needs to be estimated from available data. Robust privacy guarantees are ensuring privacy for all distributions in a given set $\mathcal{F}$, for which we study two cases: when $\mathcal{F}$ is the set of all distributions, and when $\mathcal{F}$ is a confidence set arising from a $\chi^2$ test on a publicly available dataset. In the former case we introduce a new release protocol which we prove to be optimal in the low privacy regime. In the latter case we present four algorithms that construct RLDP protocols from a given dataset. One of these approximates $\mathcal{F}$ by a polytope and uses results from robust optimisation to yield high utility release protocols. However, this algorithm relies on vertex enumeration and becomes computationally inaccessible for large input spaces. The other three algorithms are low-complexity and build on randomised response. Experiments verify that all four algorithms offer significantly improved utility over regular LDP.

==> CSV/PolyOpt/GRR.csv <==
0.2,0.00113081131910664
0.4,0.00494748357223073
0.6,0.0121213951311865
0.8,0.0233405788042538
1,0.0392598035825269
1.2,0.0604378119406393
1.4,0.0872673565981863
1.6,0.119907555593521
1.8,0.158230838328559
2,0.201796895949165
2.2,0.249862599964584
2.4,0.301430086150686
2.6,0.35532689830774
2.8,0.410304966757631
3,0.465141691379859
3.2,0.518727488934437
3.4,0.570129004779522
3.6,0.6186237071329
3.8,0.66370756976846
4,0.705081558282109
4.2,0.742624276384671
4.4,0.776357833063782
4.6,0.806412549437391
4.8,0.832994292086872
5,0.85635651808117
5.2,0.876777801121908
5.4,0.89454473313118
5.6,0.909939602893828
5.8,0.923232042336936
6,0.934673801519453
6.2,0.944495885174657
6.4,0.952907400730408
6.6,0.96009559539016
6.8,0.966226679115625
7,0.971447132668841
7.2,0.975885282945723
7.4,0.979652992684732
7.6,0.982847360758236
7.8,0.985552365552711
8,0.987840410175337


==> CSV/PolyOpt/GRRCR.csv <==
0.2,0.0212809137542736
0.4,0.0442321792408866
0.6,0.0619518289391389
0.8,0.076103978270454
1,0.0917285148483316
1.2,0.116062085406524
1.4,0.146135360740252
1.6,0.180197700327323
1.8,0.217150980086857
2,0.256123125932116
2.2,0.295927124066272
2.4,0.336205198262593
2.6,0.376160133457709
2.8,0.415327638765292
3,0.453490347232047
3.2,0.490234574867955
3.4,0.52526921816383
3.6,0.558530092471927
3.8,0.589995750063842
4,0.619641052859685
4.2,0.647440650214053
4.4,0.67343693074538
4.6,0.697692604497011
4.8,0.720280736955804
5,0.741310047605442
5.2,0.760849955606305
5.4,0.778988435249697
5.6,0.795812897665174
5.8,0.811408632388853
6,0.82585781051263
6.2,0.839238864383085
6.4,0.851626136570351
6.6,0.863089721784041
6.8,0.873695445063525
7,0.883504933952382
7.2,0.892575753296049
7.4,0.900961579655168
7.6,0.908712398681601
7.8,0.915874713599294
8,0.922491756514348


==> CSV/PolyOpt/PolyOpt.csv <==
0.2,0.0505107737171356
0.4,0.219465386767492
0.6,0.387422557225423
0.8,0.532268887313726
1,0.624344239113255
1.2,0.685485086643605
1.4,0.73599001736177
1.6,0.77640418047438
1.8,0.811571060255417
2,0.842064904044401
2.2,0.867025371002863
2.4,0.885824774012142
2.6,0.900556496659117
2.8,0.913046007453822
3,0.924179133536242
3.2,0.933993308350828
3.4,0.942613735314114
3.6,0.9502359009735
3.8,0.956965028048023
4,0.96291501929496
4.2,0.968095063484283
4.4,0.972609206152456
4.6,0.976543088504746
4.8,0.979952208942176
5,0.98289595469073
5.2,0.991300648109602
5.4,0.987790708870038
5.6,0.989485420604018
5.8,0.987154060918077
6,0.987542325839033
6.2,0.98909943125978
6.4,0.991440305622971
6.6,0.987508975419578
6.8,0.972686622535906
7,0.972693382092688
7.2,0.939281348209881
7.4,0.955390568155749
7.6,0.91583301053289
7.8,0.934959942062605
8,0.915313281826031


==> CSV/PolyOpt/SR.csv <==
0.2,0.00301061095570198
0.4,0.012105159935105
0.6,0.0272283792423589
0.8,0.0480710272709757
1,0.0740727905868768
1.2,0.10442715064497
1.4,0.13817029266492
1.6,0.174290871250161
1.8,0.211786590987295
2,0.249552373135562
2.2,0.286774240911826
2.4,0.32269846387833
2.6,0.356784777414403
2.8,0.388634313669937
3,0.417995637504704
3.2,0.444638478960433
3.4,0.46884899960558
3.6,0.490464764442462
3.8,0.50972050317306
4,0.526759062909316
4.2,0.541840790741437
4.4,0.556149408935333
4.6,0.569602870736671
4.8,0.584211892372838
5,0.600448524082622
5.2,0.618231503228228
5.4,0.637665052537624
5.6,0.657608808470834
5.8,0.677765213968098
6,0.697305396983063
6.2,0.716235104146772
6.4,0.734501526165424
6.6,0.751997123430791
6.8,0.768589042880018
7,0.784248221631175
7.2,0.79901272756984
7.4,0.812921403101836
7.6,0.825985949389792
7.8,0.83824116670837
8,0.849723435098304


==> CSV/PolyOpt/SRR.csv <==
0.2,0.00333781860247892
0.4,0.0133058110899674
0.6,0.0298011259750278
0.8,0.0526735181731683
1,0.0817057618383933
1.2,0.116578563706365
1.4,0.156831391671608
1.6,0.201832742685959
1.8,0.250771801979944
2,0.302678304239924
2.2,0.356470067190132
2.4,0.411020462894882
2.6,0.465233396703823
2.8,0.518112528743316
3,0.568814281251532
3.2,0.616679129610784
3.4,0.661240854839551
3.6,0.702217352125797
3.8,0.739488609615738
4,0.773067741125783
4.2,0.803070054544163
4.4,0.829683714362439
4.6,0.853144110897941
4.8,0.873712861123725
5,0.891661532105488
5.2,0.907259676911923
5.4,0.920766530886689
5.6,0.932425649796254
5.8,0.942461808969265
6,0.951079571621739
6.2,0.958463040989659
6.4,0.964776414951785
6.6,0.970165053774786
6.8,0.974756847927511
7,0.978663733568066
7.2,0.981983249989657
7.4,0.984800068329167
7.6,0.987187446541274
7.8,0.989208584117805
8,0.990917863035004


==> CSV/PolyOpt/UECR.csv <==
0.2,0.0252654097298617
0.4,0.0638195427159321
0.6,0.100257814811324
0.8,0.132371810089781
1,0.160480656170653
1.2,0.184971513713336
1.4,0.206908659140783
1.6,0.226718890528238
1.8,0.244943761459757
2,0.262296523248924
2.2,0.279333231353925
2.4,0.297488441404678
2.6,0.317428250892157
2.8,0.339024697274818
3,0.362770418744952
3.2,0.388090069931267
3.4,0.414460854737139
3.6,0.441250593234327
3.8,0.467907435352624
4,0.494134849837345
4.2,0.519822635369707
4.4,0.54478308091227
4.6,0.568947138330997
4.8,0.592224831122494
5,0.614587082647504
5.2,0.635995748724349
5.4,0.656438738516985
5.6,0.675909726157293
5.8,0.694451127597515
6,0.712063384831015
6.2,0.728770425526567
6.4,0.744600292387323
6.6,0.759583835145575
6.8,0.773753771416147
7,0.787143963538338
7.2,0.799788590465297
7.4,0.811722104851362
7.6,0.822978408982446
7.8,0.833590956446229
8,0.843592354587386


==> CSV/S3U3/GRR.csv <==
0.2,0.00113794007533294
0.4,0.00497922045722119
0.6,0.0121998548731583
0.8,0.0234917470434017
1,0.0395120921956468
1.2,0.0608199599501039
1.4,0.0878058324871942
1.6,0.120623751624636
1.8,0.159138450113097
2,0.202899912144905
2.2,0.251154262481855
2.4,0.302893024061234
2.6,0.356934425306761
2.8,0.412023321145644
3,0.466932847059904
3.2,0.520552110451828
3.4,0.571949159567626
3.6,0.620405055942328
3.8,0.665420891220026
4,0.706703588980513
4.2,0.74413794121337
4.4,0.777751993708538
4.6,0.807681416915926
4.8,0.834136640997092
5,0.857374817397773
5.2,0.877677347855274
5.4,0.895332847300124
5.6,0.910624918512707
5.8,0.923823910751458
6,0.935181810325518
6.2,0.944929487303245
6.4,0.953275643055425
6.6,0.960406933469156
6.8,0.96648886365284
7,0.971667153445416
7.2,0.976069356901645
7.4,0.979806584275686
7.6,0.982975224427662
7.8,0.985658601977875
8,0.987928529724973


==> CSV/S3U3/GRRCR.csv <==
0.2,0.0215171220052433
0.4,0.0446056493438713
0.6,0.0623818497561905
0.8,0.0766896021556163
1,0.0928505829663153
1.2,0.117524805894332
1.4,0.147748674266813
1.6,0.182088782193525
1.8,0.219234376692606
2,0.258382209247061
2.2,0.298473244418149
2.4,0.338748045189937
2.6,0.378716700913806
2.8,0.41795020869007
3,0.456008958846502
3.2,0.492648609370029
3.4,0.527710363137252
3.6,0.560982413297868
3.8,0.592398217486446
4,0.621953994994338
4.2,0.649677385060386
4.4,0.675585124783461
4.6,0.699725883712056
4.8,0.72221152597273
5,0.743155629724219
5.2,0.762610574385227
5.4,0.780663858876865
5.6,0.797403152473749
5.8,0.812914178513012
6,0.827279581126982
6.2,0.840578251019361
6.4,0.852884949643544
6.6,0.864270139564507
6.8,0.874799958045105
7,0.884536288596586
7.2,0.893536897541137
7.4,0.901855611641198
7.6,0.909542519550594
7.8,0.916644184835045
8,0.923203862016372


==> CSV/S3U3/SR.csv <==
0.2,0.00291988175529099
0.4,0.01182363822851
0.6,0.026742240842323
0.8,0.0474116264409141
1,0.0732844478548977
1.2,0.103564531510634
1.4,0.137320035914366
1.6,0.173496328037044
1.8,0.210986860773096
2,0.248777207387409
2.2,0.286075960378544
2.4,0.322119311236762
2.6,0.356323182209704
2.8,0.388239589548927
3,0.417615078915427
3.2,0.444348904312124
3.4,0.468472941408976
3.6,0.489967496620223
3.8,0.509092022749167
4,0.525958897578398
4.2,0.540631131660939
4.4,0.554967489573539
4.6,0.567587089708467
4.8,0.582271225061589
5,0.598862796125585
5.2,0.617435882654736
5.4,0.637351018398363
5.6,0.657672310368031
5.8,0.678031250725137
6,0.697727837975096
6.2,0.716868530350046
6.4,0.735197106239156
6.6,0.752697267632056
6.8,0.769305186859101
7,0.785017940988007
7.2,0.799816323708067
7.4,0.813729827251389
7.6,0.826792030622236
7.8,0.839038919662994
8,0.850507806038918


==> CSV/S3U3/SRR.csv <==
0.2,0.00336012831351005
0.4,0.0133934436869983
0.6,0.0299916505986618
0.8,0.0529956255546479
1,0.0821770394688396
1.2,0.117204758628084
1.4,0.157607101509462
1.6,0.20274319989573
1.8,0.251795282101661
2,0.303788705004362
2.2,0.357639321157537
2.4,0.412220589206209
2.6,0.466438112448588
2.8,0.519298409990046
3,0.569961499529819
3.2,0.617771809839658
3.4,0.662267115464217
3.6,0.703169098531038
3.8,0.740361155396274
4,0.773859327529644
4.2,0.803781327853008
4.4,0.830317207037561
4.6,0.853703757930179
4.8,0.874203570286225
5,0.892088816790813
5.2,0.907629353143579
5.4,0.921084475581209
5.6,0.932697614815941
5.8,0.94269328432205
6,0.951275690813037
6.2,0.958628521645259
6.4,0.964915528190298
6.6,0.9702816163005
6.8,0.974854231390897
7,0.978744886379682
7.2,0.982050727456033
7.4,0.984856067683062
7.6,0.987233844133908
7.8,0.989246972696251
8,0.99094958761682


==> CSV/S3U3/UECR.csv <==
0.2,0.0255832469082942
0.4,0.0645118856408431
0.6,0.101248509588668
0.8,0.133463686528782
1,0.1616401104092
1.2,0.186151825758134
1.4,0.208158677468204
1.6,0.227998662849422
1.8,0.246429366512043
2,0.264116428450302
2.2,0.2814639690431
2.4,0.299680294360591
2.6,0.319538598540435
2.8,0.341136197127732
3,0.364736707969328
3.2,0.390064882862462
3.4,0.416425417836532
3.6,0.4432583158813
3.8,0.469927972693216
4,0.496161664240857
4.2,0.521847091266259
4.4,0.546775683652325
4.6,0.570872137382462
4.8,0.594101350127861
5,0.616391571760385
5.2,0.637727850034936
5.4,0.658078548076615
5.6,0.677473266668428
5.8,0.695952589149265
6,0.713503144125617
6.2,0.730148518909595
6.4,0.745916780164809
6.6,0.760838989427464
6.8,0.774947985278283
7,0.788277905390716
7.2,0.800863250130694
7.4,0.812738552234626
7.6,0.82393798240453
7.8,0.83449519676999
8,0.844442918975246


==> CSV/S3U5/GRR.csv <==
0.2,0.000602668627726469
0.4,0.00268153864168907
0.6,0.00669447291049671
0.8,0.0131626200134372
1,0.0226558199837092
1.2,0.0357667403037137
1.4,0.0530723324971996
1.6,0.0750830647404937
1.8,0.102183218144399
2,0.134568956072911
2.2,0.172193999170131
2.4,0.214734283032594
2.6,0.261581715712433
2.8,0.311872600482135
3,0.364549248354908
3.2,0.418445840054473
3.4,0.472384246410321
3.6,0.525264098155646
3.8,0.576134141836404
4,0.624237472013458
4.2,0.669029453645654
4.4,0.710172156150499
4.6,0.747511936628217
4.8,0.781047434951639
5,0.810894302669845
5.2,0.837251280897342
5.4,0.86037042825217
5.6,0.880532773380372
5.8,0.89802957881842
6,0.913148743020593
6.2,0.926165546338598
6.4,0.937336857009858
6.6,0.946897960444278
6.8,0.955061289561282
7,0.962016470292696
7.2,0.967931228665929
7.4,0.972952821543101
7.6,0.977209747842565
7.8,0.980813571222553
8,0.983860741239127


==> CSV/S3U5/GRRCR.csv <==
0.2,0.0132648324958525
0.4,0.0336278125547399
0.6,0.0531041938637957
0.8,0.0704044411933124
1,0.0854445285261379
1.2,0.100016158757155
1.4,0.121833579010013
1.6,0.148613997406236
1.8,0.178861906358298
2,0.211501828499976
2.2,0.245683886294131
2.4,0.280906590505523
2.6,0.31708402630103
2.8,0.353347932507364
3,0.389356294600595
3.2,0.424718242014804
3.4,0.459175942261158
3.6,0.49251062277643
3.8,0.524650562118116
4,0.555446008493225
4.2,0.584828817005632
4.4,0.612761491423135
4.6,0.639231196489514
4.8,0.66424475082125
5,0.687824390995002
5.2,0.710004215078538
5.4,0.730827225373112
5.6,0.750342892569149
5.8,0.768605167395928
6,0.785670871792482
6.2,0.801598408809286
6.4,0.81644673803492
6.6,0.830274570741768
6.8,0.843139745808634
7,0.855098753630789
7.2,0.866206380612128
7.4,0.876515451464274
7.6,0.886076650468878
7.8,0.894938406165943
8,0.9031468266927


==> CSV/S3U5/SR.csv <==
0.2,0.00202218861065365
0.4,0.00834320260332607
0.6,0.0192024187488232
0.8,0.034670329887413
1,0.0546241259041003
1.2,0.0787369945290625
1.4,0.106583608487709
1.6,0.137703638308375
1.8,0.171724070019566
2,0.207938535096941
2.2,0.245936520561338
2.4,0.28461213449197
2.6,0.32280856962943
2.8,0.359916264934897
3,0.395275606889841
3.2,0.428366324705837
3.4,0.458890644994485
3.6,0.486701963410298
3.8,0.511780158423768
4,0.534191387965982
4.2,0.554063774525237
4.4,0.571572809299259
4.6,0.586841676076485
4.8,0.600124192444079
5,0.612125484565952
5.2,0.623006507205981
5.4,0.634093145562314
5.6,0.646011892768604
5.8,0.659501153264424
6,0.675136604393064
6.2,0.692352631294245
6.4,0.710666574273694
6.6,0.728661944034834
6.8,0.746110716617845
7,0.7628407484748
7.2,0.778737410344663
7.4,0.793776028367797
7.6,0.807991241574842
7.8,0.821381825652889
8,0.833968118435747


==> CSV/S3U5/SRR.csv <==
0.2,0.00252787186113547
0.4,0.0100334175967862
0.6,0.0224015228547146
0.8,0.03954305984723
1,0.0614046136270897
1.2,0.0879538366544831
1.4,0.119143433125826
1.6,0.154861188876245
1.8,0.194876887265054
2,0.238798598854214
2.2,0.286049878538668
2.4,0.335875477510833
2.6,0.387376879508794
2.8,0.439571979258528
3,0.491467742046814
3.2,0.542132464958991
3.4,0.590755766510087
3.6,0.636688706349894
3.8,0.679461701580871
4,0.718782447169656
4.2,0.754518858247558
4.4,0.786672975864781
4.6,0.815351257932423
4.8,0.84073537485723
5,0.863056129752907
5.2,0.882571802114763
5.4,0.899551236401443
5.6,0.914261378624679
5.8,0.926958642231092
6,0.937883372368079
6.2,0.947256694513145
6.4,0.955279117651734
6.6,0.962130372237308
6.8,0.967970074387457
7,0.97293890749783
7.2,0.977160095701215
7.4,0.980741009774104
7.6,0.983774796813543
7.8,0.986341962750285
8,0.988511864128654


==> CSV/S3U5/UECR.csv <==
0.2,0.0133980359032805
0.4,0.0397657643212214
0.6,0.0699239801233977
0.8,0.10060779679631
1,0.130356089382807
1.2,0.158474534163154
1.4,0.185250874906831
1.6,0.210264031773187
1.8,0.233789179993225
2,0.255942215681178
2.2,0.276985196058014
2.4,0.29713516785269
2.6,0.316852576712569
2.8,0.336354971668202
3,0.355869246557899
3.2,0.375466731796002
3.4,0.39553396422079
3.6,0.416179414731066
3.8,0.43760567718682
4,0.459740262247429
4.2,0.482407648596194
4.4,0.505326674284725
4.6,0.52814632534804
4.8,0.550629382176967
5,0.572617402373779
5.2,0.594013334336851
5.4,0.614743719294877
5.6,0.634762235696383
5.8,0.654038616789738
6,0.672554960326622
6.2,0.690301042023615
6.4,0.707276039024343
6.6,0.723485745719018
6.8,0.738941238805901
7,0.753657484976461
7.2,0.767652606624438
7.4,0.780947074809626
7.6,0.793563115834387
7.8,0.805524235864001
8,0.816854852570426


==> CSV/S3U7/GRR.csv <==
0.2,0.00039619659918389
0.4,0.00177673768302415
0.6,0.00447532027612494
0.8,0.00888843290704101
1,0.0154734333947546
1.2,0.024739732121751
1.4,0.0372307642525267
1.6,0.0534948405742769
1.8,0.0740441267098153
2,0.099303079393823
2.2,0.129550578082201
2.4,0.164863221746788
2.6,0.205069832523619
2.8,0.249727868524327
3,0.298130189032083
3.2,0.34934532462593
3.4,0.402287266774274
3.6,0.455804036775067
3.8,0.508770267907227
4,0.560169068237459
4.2,0.609152222094552
4.4,0.655073669924427
4.6,0.697497069753876
4.8,0.736182482988328
5,0.771059211371774
5.2,0.802191791405257
5.4,0.829744849997946
5.6,0.853950715078925
5.8,0.875081930554948
6,0.893429450392057
6.2,0.90928636541638
6.4,0.92293650001968
6.6,0.934647001323561
6.8,0.944664023375684
7,0.953210696321138
7.2,0.960486704076642
7.4,0.966668936129344
7.6,0.971912809479665
7.8,0.976353966772851
8,0.980110144435618


==> CSV/S3U7/GRRCR.csv <==
0.2,0.00831446911802852
0.4,0.0238332953820119
0.6,0.0410449308100815
0.8,0.058049049158805
1,0.0740519673077715
1.2,0.0889522536215741
1.4,0.104110135752082
1.6,0.125300515070407
1.8,0.150780163523804
2,0.179352436190995
2.2,0.209921422242768
2.4,0.241707675951488
2.6,0.274979182905627
2.8,0.308799495577534
3,0.342891478873002
3.2,0.3770522089786
3.4,0.410836357822277
3.6,0.444007330982409
3.8,0.476372075256323
4,0.507775698615446
4.2,0.538097313518472
4.4,0.567246129922907
4.6,0.595157718892842
4.8,0.621790473852441
5,0.647122308112124
5.2,0.671147618131379
5.4,0.693874528969073
5.6,0.7153224264156
5.8,0.73551977076075
6,0.754502180161799
6.2,0.772310766845737
6.4,0.788990706495923
6.6,0.804590019727064
6.8,0.81915854418166
7,0.832747076185106
7.2,0.845406661834
7.4,0.857188018674421
7.6,0.868141070610086
7.8,0.878314580257087
8,0.887755864554439


==> CSV/S3U7/SR.csv <==
0.2,0.00178858081085276
0.4,0.00736568289495695
0.6,0.0169031640429152
0.8,0.0303545786275156
1,0.0474587333282217
1.2,0.0677773297328163
1.4,0.09092750393351
1.6,0.116520648040461
1.8,0.144746272758975
2,0.17659930210253
2.2,0.212373299270021
2.4,0.250859681513845
2.6,0.290549820467496
2.8,0.330435178717625
3,0.369545246080159
3.2,0.407087281479175
3.4,0.442616468171868
3.6,0.475615784380925
3.8,0.505868670092462
4,0.533289715298634
4.2,0.557898897479437
4.4,0.579795411451599
4.6,0.599133632954802
4.8,0.616102621911062
5,0.630909658043484
5.2,0.643767701452011
5.4,0.654919702959799
5.6,0.664410350234593
5.8,0.67308201116817
6,0.682107126656246
6.2,0.692108202934064
6.4,0.704822640031006
6.6,0.719680382285526
6.8,0.73550913676915
7,0.751768021334571
7.2,0.767653358866827
7.4,0.782985321714704
7.6,0.797577301305665
7.8,0.811427659307279
8,0.824509782975431


==> CSV/S3U7/SRR.csv <==
0.2,0.00212199936718458
0.4,0.0083703511431896
0.6,0.0185772907009127
0.8,0.0326203981356036
1,0.05044845934827
1.2,0.072084698275654
1.4,0.0976069198034066
1.6,0.12710746860589
1.8,0.160639082297745
2,0.198155565103409
2.2,0.23945822241408
2.4,0.284159331882283
2.6,0.331671787479131
2.8,0.381229280826093
3,0.431934887620516
3.2,0.482829570478664
3.4,0.532967973789661
3.6,0.581488277477184
3.8,0.627665707204768
4,0.670944227599841
4.2,0.710946133016179
4.4,0.747463205356421
4.6,0.780435156973049
4.8,0.809921338339402
5,0.836070745350374
5.2,0.859093880085183
5.4,0.879238522594089
5.6,0.89677025353561
5.8,0.911957725945564
6,0.92506219308085
6.2,0.936330576930968
6.4,0.945991318219409
6.6,0.954252307207802
6.8,0.961300300456757
7,0.967301347082125
7.2,0.972401859631209
7.4,0.976730060593969
7.6,0.980397613184011
7.8,0.983501305192628
8,0.986124699786837


==> CSV/S3U7/UECR.csv <==
0.2,0.00769792061507802
0.4,0.0248738237076011
0.6,0.0468334280155211
0.8,0.0711958068011641
1,0.0967245871786083
1.2,0.122346210122346
1.4,0.148119375209899
1.6,0.173447225421436
1.8,0.198075779232792
2,0.222061837160244
2.2,0.245146796497192
2.4,0.267656685566365
2.6,0.289843553267998
2.8,0.311844354706351
3,0.333669384256507
3.2,0.35529988724755
3.4,0.376742529424073
3.6,0.397973210708622
3.8,0.419034581880772
4,0.439882123679013
4.2,0.46057107533822
4.4,0.481224952595146
4.6,0.502027901010094
4.8,0.523078210405209
5,0.544254699871832
5.2,0.565290745390969
5.4,0.585980973296239
5.6,0.606196404967221
5.8,0.625850322448863
6,0.644885055061718
6.2,0.663262150375888
6.4,0.680956964217068
6.6,0.697955415417114
6.8,0.714251610379016
7,0.729846126143734
7.2,0.744744733024373
7.4,0.758957422857341
7.6,0.772497517926381
7.8,0.785380925695527
8,0.797625697385806


==> CSV/S3U9/GRR.csv <==
0.2,0.000288771395380677
0.4,0.0013011617957966
0.6,0.00329522567439935
0.8,0.00658507423098288
1,0.0115438694994218
1.2,0.0186027075905226
1.4,0.0282433322497508
1.6,0.040982465993482
1.8,0.0573458154305885
2,0.0778307447764132
2.2,0.102858405785582
2.4,0.132718750718981
2.6,0.167514956318893
2.8,0.207116510536054
3,0.251131383281216
3.2,0.298906228467744
3.4,0.349559070963832
3.6,0.402042248067568
3.8,0.455226478450859
4,0.507992187867603
4.2,0.559313267051696
4.4,0.608321389228498
4.6,0.654344504242929
4.8,0.69691908980875
5,0.735780403599301
5.2,0.770837469515672
5.4,0.80213991250384
5.6,0.829842674959642
5.8,0.854172893440077
6,0.87540141907336
6.2,0.893819994249605
6.4,0.909724078975371
6.6,0.923400725941227
6.8,0.935120636701247
7,0.94513348223973
7.2,0.953665646054428
7.4,0.960919679350975
7.6,0.967074903447961
7.8,0.972288730559691
8,0.976698390146101


==> CSV/S3U9/GRRCR.csv <==
0.2,0.00561802498080363
0.4,0.0174337230556092
0.6,0.0319257809523299
0.8,0.0474575452430432
1,0.0630853004781381
1.2,0.0782264118259406
1.4,0.0926395841687998
1.6,0.107774526533675
1.8,0.130458906401335
2,0.155910556122272
2.2,0.182448523310586
2.4,0.211590772430645
2.6,0.242440099229377
2.8,0.274369308221173
3,0.307016768552325
3.2,0.339963605245883
3.4,0.37292669171923
3.6,0.405656771553394
3.8,0.437936314243152
4,0.46957843290315
4.2,0.500425651859258
4.4,0.53034835172721
4.6,0.559242903089712
4.8,0.58702955933764
5,0.613650195303912
5.2,0.639065975869396
5.4,0.66325502817771
5.6,0.686210177489704
5.8,0.707936792641158
6,0.728450773904271
6.2,0.747776704471665
6.4,0.765946177053616
6.6,0.782996299235105
6.8,0.798968375166871
7,0.813906756673865
7.2,0.827857853730113
7.4,0.840869292238694
7.6,0.852989205947472
7.8,0.864265648924271
8,0.874746115134025


==> CSV/S3U9/SR.csv <==
0.2,0.00164999323399693
0.4,0.00679739234082585
0.6,0.0156030204469516
0.8,0.0280272884585566
1,0.0438250834978971
1.2,0.062557490338896
1.4,0.0836675821414964
1.6,0.106556527155201
1.8,0.130794350629191
2,0.156818560925743
2.2,0.186672410562247
2.4,0.222813922111554
2.6,0.262759487944086
2.8,0.304064103957296
3,0.345465724684796
3.2,0.386002800962473
3.4,0.424945305365031
3.6,0.461722287336227
3.8,0.49593024340919
4,0.527324601926136
4.2,0.555799871711823
4.4,0.581363927328496
4.6,0.604110885226776
4.8,0.624195649725685
5,0.641811891187985
5.2,0.657174175894831
5.4,0.670504255490335
5.6,0.6820211086294
5.8,0.691934135385763
6,0.700415921041205
6.2,0.707745459695118
6.4,0.71445480455758
6.6,0.72297055421924
6.8,0.73442834242449
7,0.748070260571181
7.2,0.762544485843578
7.4,0.777314841633526
7.6,0.791786981590787
7.8,0.805649638997965
8,0.818852690249265


==> CSV/S3U9/SRR.csv <==
0.2,0.00187359877669386
0.4,0.00735318024153972
0.6,0.0162347348421937
0.8,0.028362030347022
1,0.0436597970854004
1.2,0.0621473438339972
1.4,0.0839311011861867
1.6,0.109176988959911
1.8,0.138065708331732
2,0.170736331549493
2.2,0.207225910614138
2.4,0.247414798492332
2.6,0.290988102755422
2.8,0.337422243486687
3,0.386001554334313
3.2,0.435863850919565
3.4,0.486067541445938
3.6,0.535668252365817
3.8,0.583791626010031
4,0.629691160273677
4.2,0.672784604629467
4.4,0.712667707764239
4.6,0.749108410680344
4.8,0.782027031399633
5,0.8114685652905
5.2,0.837572448131513
5.4,0.860543680908042
5.6,0.880627665981809
5.8,0.89808979854057
6,0.913199928688857
6.2,0.926221250066988
6.4,0.937402903636671
6.6,0.946975516822048
6.8,0.95514894658188
7,0.962111599763233
7.2,0.968030826143326
7.4,0.97305399668332
7.6,0.977309981104262
7.8,0.980910821523002
8,0.983953463056295


==> CSV/S3U9/UECR.csv <==
0.2,0.00492654365186923
0.4,0.0167416295576754
0.6,0.0329071214843269
0.8,0.0519715624846053
1,0.0728030649400282
1.2,0.0950895373060836
1.4,0.118200235106356
1.6,0.141773716387984
1.8,0.165659455053842
2,0.189281077415827
2.2,0.212793133129931
2.4,0.236255037415432
2.6,0.259734207889572
2.8,0.283191782336735
3,0.306578463755602
3.2,0.329831756167817
3.4,0.352903221440432
3.6,0.375745798737986
3.8,0.398314657782213
4,0.420567060099839
4.2,0.442465529545174
4.4,0.463976865250007
4.6,0.485082448378231
4.8,0.505799197608717
5,0.526214717363639
5.2,0.54640329566212
5.4,0.56640412599512
5.6,0.586196297884349
5.8,0.605689243267557
6,0.624777506045328
6.2,0.643368979532505
6.4,0.661399682516864
6.6,0.678827822866709
6.8,0.695626873111136
7,0.711779636784882
7.2,0.727277524028528
7.4,0.742118575909868
7.6,0.756306269178644
7.8,0.769848357815945
8,0.782755985038698


==> CSV/S5U3/GRR.csv <==
0.2,0.000602618123172315
0.4,0.00268157143075215
0.6,0.00669519946668866
0.8,0.0131653005231188
1,0.0226625240298442
1.2,0.0357804572401753
1.4,0.0530969892882032
1.6,0.0751234090002819
1.8,0.102244537360577
2,0.13465663097153
2.2,0.172312926665044
2.4,0.214888243544673
2.6,0.261772788397935
2.8,0.3121007361264
3,0.364812087437373
3.2,0.418738816705938
3.4,0.472700960954761
3.6,0.52559688910479
3.8,0.576474756942951
4,0.624577733220341
4.2,0.669361829107242
4.4,0.710490184416737
4.6,0.747810482694525
4.8,0.781322786806597
5,0.811144136000096
5.2,0.837474528340703
5.4,0.860567090068783
5.6,0.880703701607132
5.8,0.898176259683391
6,0.913273094704197
6.2,0.926269742330344
6.4,0.937423179883683
6.6,0.946968686951459
6.8,0.955118605346152
7,0.962062410998252
7.2,0.967967643432576
7.4,0.972981354675442
7.6,0.977231834544476
7.8,0.980830443649601
8,0.983873441598024


==> CSV/S5U3/GRRCR.csv <==
0.2,0.00599497318690944
0.4,0.0144014274922815
0.6,0.0223543280694149
0.8,0.0313442281589321
1,0.0465374951931024
1.2,0.0690872699079792
1.4,0.0962342812822718
1.6,0.127380532231706
1.8,0.161776024889232
2,0.198654375005661
2.2,0.237137907412363
2.4,0.276173588784144
2.6,0.314889012113749
2.8,0.352234175978097
3,0.388446620664056
3.2,0.423374148645093
3.4,0.457183750889915
3.6,0.489987964968684
3.8,0.521493603718437
4,0.552304424742136
4.2,0.581930306217795
4.4,0.610070402852289
4.6,0.636737938398302
4.8,0.662167827628497
5,0.68611418155503
5.2,0.708579150667876
5.4,0.729613264941312
5.6,0.749276538354764
5.8,0.767634105112374
6,0.784753513285405
6.2,0.800702896172304
6.4,0.815549709946903
6.6,0.829359865470927
6.8,0.842197143123034
7,0.854122813224171
7.2,0.865195406144595
7.4,0.875470591034692
7.6,0.8850011328285
7.8,0.893836905047727
8,0.902024941786479


==> CSV/S5U3/SR.csv <==
0.2,0.00202483219799094
0.4,0.00834874322598712
0.6,0.0191960115522886
0.8,0.0345558363851663
1,0.0542529951799978
1.2,0.0779788847610043
1.4,0.105291201679081
1.6,0.135890854961213
1.8,0.169342448493859
2,0.205008852621002
2.2,0.24245531269847
2.4,0.280543884248939
2.6,0.318317949712364
2.8,0.355046118605247
3,0.390086418833751
3.2,0.42301003219689
3.4,0.453471778043419
3.6,0.481335703251823
3.8,0.506538211051454
4,0.52909943604435
4.2,0.549141415551401
4.4,0.56684057387605
4.6,0.582349999521311
4.8,0.595870254992044
5,0.607514151447079
5.2,0.617806455907352
5.4,0.628056860425254
5.6,0.639611468252011
5.8,0.653523918766303
6,0.670122037637858
6.2,0.688156278976455
6.4,0.706530774364947
6.6,0.724756625607953
6.8,0.742527206476743
7,0.759551040837102
7.2,0.775708664475099
7.4,0.790994419764802
7.6,0.805417778488337
7.8,0.818997826401518
8,0.831760010162841


==> CSV/S5U3/SRR.csv <==
0.2,0.00167604177333695
0.4,0.00664806944482194
0.6,0.0149294641060372
0.8,0.0266588232196525
1,0.0420787186492296
1.2,0.061497154928737
1.4,0.085233937915403
1.6,0.11355614788513
1.8,0.146609582075485
2,0.184355716892367
2.2,0.226525292754595
2.4,0.272598813341011
2.6,0.321820402042394
2.8,0.373245050623835
3,0.425812070254187
3.2,0.478431898537963
3.4,0.530071252871608
3.6,0.579823482394797
3.8,0.626955825969698
4,0.670931182320401
4.2,0.711407053999469
4.4,0.748217431772828
4.6,0.781344376730558
4.8,0.810885436260266
5,0.837021541049953
5.2,0.859988330093986
5.4,0.880052359799319
5.6,0.897492554453754
5.8,0.912586563368378
6,0.925601332463303
6.2,0.936787075811543
6.4,0.946373854406953
6.6,0.954570065548674
6.8,0.961562270245558
7,0.967515910498256
7.2,0.972576579303045
7.4,0.976871598412205
7.6,0.980511731826937
7.8,0.983592918636641
8,0.986197950004708


==> CSV/S5U3/UECR.csv <==
0.2,0.0104630178126096
0.4,0.0298623698635045
0.6,0.0509809662203668
0.8,0.0715504909372689
1,0.0910669099814579
1.2,0.109700543987432
1.4,0.127712400092449
1.6,0.145367383188379
1.8,0.163244929469281
2,0.182291328152857
2.2,0.20275774974071
2.4,0.224368559848526
2.6,0.248148975419668
2.8,0.273866903746302
3,0.301313800738874
3.2,0.329487639481159
3.4,0.357688499987561
3.6,0.385475977186411
3.8,0.413094859851666
4,0.440429002464922
4.2,0.467011878276367
4.4,0.493049102329342
4.6,0.518365390007313
4.8,0.542825779789472
5,0.566339613098132
5.2,0.589135194507755
5.4,0.611032597483552
5.6,0.632069790413054
5.8,0.652200174190442
6,0.671412095726725
6.2,0.689720173226466
6.4,0.707143867234493
6.6,0.723706487265258
6.8,0.73943399399494
7,0.754354475988702
7.2,0.768497245568575
7.4,0.781892623214903
7.6,0.794571173400799
7.8,0.806563637544066
8,0.817900555262169


==> CSV/S5U5/GRR.csv <==
0.2,0.000318829412802157
0.4,0.00143435770432129
0.6,0.00362616380277492
0.8,0.00723209827099225
1,0.012650063783852
1.2,0.0203349232107742
1.4,0.0307883636425707
1.6,0.0445395179131956
1.8,0.0621146370661913
2,0.0839953579410713
2.2,0.110567254316674
2.4,0.142063264284147
2.6,0.178509694156941
2.8,0.219684804515081
3,0.265100268373319
3.2,0.314013153372162
3.4,0.365470564230945
3.6,0.418382007488983
3.8,0.47160816588162
4,0.524051322046685
4.2,0.574733267038087
4.4,0.622850664946101
4.6,0.667803766230915
4.8,0.709200007464008
5,0.746837930373723
5.2,0.780678504335478
5.4,0.810810681173794
5.6,0.837416595328139
5.8,0.860739998948069
6,0.881059824226713
6.2,0.89866946161683
6.4,0.913861491324945
6.6,0.926917145560938
6.8,0.938099604056319
7,0.947650229881581
7.2,0.955786952905577
7.4,0.96270414697358
7.6,0.968573489419729
7.8,0.97354541987867
8,0.97775092226881


==> CSV/S5U5/GRRCR.csv <==
0.2,0.00326266813040498
0.4,0.00958544932794823
0.6,0.0168828016805405
0.8,0.0252722283454444
1,0.0379223328215137
1.2,0.0585220536466669
1.4,0.0826474826254552
1.6,0.109616558019465
1.8,0.139404631638987
2,0.171336728347891
2.2,0.204580610374875
2.4,0.238297345441488
2.6,0.271564514659792
2.8,0.303838876368375
3,0.334475300470002
3.2,0.36333768890047
3.4,0.389793662458746
3.6,0.414976561632158
3.8,0.442289027712103
4,0.470162493298095
4.2,0.499038157281771
4.4,0.527756175686259
4.6,0.555802460876722
4.8,0.583074402760868
5,0.609288276877019
5.2,0.634380263960577
5.4,0.658314428655944
5.6,0.68107419120093
5.8,0.702657960478657
6,0.723076038030385
6.2,0.742348191975162
6.4,0.760501669951961
6.6,0.777569538065698
6.8,0.793589280445425
7,0.808601616173254
7.2,0.822649501803773
7.4,0.835777294238533
7.6,0.848030052853559
7.8,0.859452962666683
8,0.870090862544547


==> CSV/S5U5/SR.csv <==
0.2,0.00131099192039972
0.4,0.00561554568914912
0.6,0.0134303678406328
0.8,0.0251718373741465
1,0.0410986231139339
1.2,0.0612631293292952
1.4,0.0854827337566425
1.6,0.113338062901046
1.8,0.144200939215787
2,0.177287831055903
2.2,0.211733025407725
2.4,0.246662693559705
2.6,0.281259879594147
2.8,0.314817928890266
3,0.346769388117647
3.2,0.376698035569165
3.4,0.404333219787599
3.6,0.429533734630959
3.8,0.452265723147673
4,0.472579011696737
4.2,0.490583440632758
4.4,0.506429117394728
4.6,0.520290091594048
4.8,0.532351113621659
5,0.542797993414568
5.2,0.551810828021484
5.4,0.559724754838806
5.6,0.571353159099277
5.8,0.591195067803181
6,0.613887656199508
6.2,0.637085149309239
6.4,0.659827810543371
6.6,0.681704475685672
6.8,0.702549702169991
7,0.722345624147877
7.2,0.741095671444695
7.4,0.758813816472677
7.6,0.775521947818248
7.8,0.791247958397029
8,0.806024248629996


==> CSV/S5U5/SRR.csv <==
0.2,0.00132462575194353
0.4,0.00515047140523563
0.6,0.0113404034023036
0.8,0.0198807906197276
1,0.0308832867627587
1.2,0.0445737633139979
1.4,0.0612686681813563
1.6,0.0813390332237909
1.8,0.105162932540169
2,0.133068667873933
2.2,0.165273283882941
2.4,0.201823712494036
2.6,0.242549972670286
2.8,0.287040229256938
3,0.334645215176507
3.2,0.38451447851725
3.4,0.435660271830095
3.6,0.487038739469588
3.8,0.537634520520467
4,0.58653512914589
4.2,0.632985142833065
4.4,0.676415735490434
4.6,0.71645048858923
4.8,0.752892252404677
5,0.78569757296893
5.2,0.814945112762864
5.4,0.840803254276333
5.6,0.863500397200207
5.8,0.883299860922283
6,0.90048005410547
6.2,0.915319742097088
6.4,0.928087781948232
6.6,0.939036507726833
6.8,0.94839793714913
7,0.956382054797348
7.2,0.963176551990995
7.4,0.968947534803454
7.6,0.973840831714732
7.8,0.977983633324567
8,0.981486276882816


==> CSV/S5U5/UECR.csv <==
0.2,0.00485199094148402
0.4,0.0161655697505026
0.6,0.0308328034653285
0.8,0.0476006514802911
1,0.0650935383863013
1.2,0.0833716823141346
1.4,0.101974060035319
1.6,0.120526103470601
1.8,0.13918781609214
2,0.158671872138309
2.2,0.178671390438301
2.4,0.198980927490834
2.6,0.220299652084538
2.8,0.241752752979077
3,0.263180715706854
3.2,0.28464796209094
3.4,0.306614266265944
3.6,0.32962137774598
3.8,0.353505088288253
4,0.378037705157337
4.2,0.403006324327458
4.4,0.427895161850167
4.6,0.452645486227747
4.8,0.477013704708501
5,0.500920124330643
5.2,0.524257891490975
5.4,0.547068500177434
5.6,0.569203459300874
5.8,0.590629074469236
6,0.611321177456506
6.2,0.631263542458807
6.4,0.65044660071195
6.6,0.668866749819028
6.8,0.686525371884118
7,0.703428191029654
7.2,0.719584704054266
7.4,0.735007533388178
7.6,0.749711923862961
7.8,0.763715265275357
8,0.777036785879275


==> CSV/S5U7/GRR.csv <==
0.2,0.000209496134738535
0.4,0.000947427685121005
0.6,0.00240956205395806
0.8,0.00483871292528605
1,0.00853001323224857
1.2,0.0138341477386465
1.4,0.0211570237106786
1.6,0.0309539926445502
1.8,0.043716529049131
2,0.059949413309173
2.2,0.0801371855703154
2.4,0.104700141454696
2.6,0.133942482705657
2.8,0.167998159565576
3,0.206782758189552
3.2,0.249961423119445
3.4,0.296942130726215
3.6,0.346900027319735
3.8,0.398832468720138
4,0.451637502475333
4.2,0.504203124882833
4.4,0.55549262752917
4.6,0.604613292050987
4.8,0.650860611157462
5,0.693736168881353
5.2,0.732942389857285
5.4,0.768360427743921
5.6,0.800018338628025
5.8,0.828055905333733
6,0.852690827914586
6.2,0.874189165199643
6.4,0.892841339482623
6.6,0.908943883552193
6.8,0.92278641997443
7,0.934643029925993
7.2,0.944767081057439
7.4,0.953388640615925
7.6,0.960713726707559
7.8,0.966924798602497
8,0.972182028787078


==> CSV/S5U7/GRRCR.csv <==
0.2,0.00199258723332644
0.4,0.006515049450305
0.6,0.0126179980255351
0.8,0.0216015235393379
1,0.0352187080699294
1.2,0.0530972734548035
1.4,0.0749188363699059
1.6,0.0993282751280335
1.8,0.126372900635674
2,0.15536736874827
2.2,0.185553241505274
2.4,0.216164609505047
2.6,0.246486821540371
2.8,0.275900855944864
3,0.303910000067643
3.2,0.329942376468989
3.4,0.353547603612658
3.6,0.375241175340359
3.8,0.394128781238655
4,0.415441873408507
4.2,0.441941137535454
4.4,0.470386340026229
4.6,0.498875402185989
4.8,0.526939211644621
5,0.554329752929964
5.2,0.580913854186464
5.4,0.60659196420106
5.6,0.631290460809534
5.8,0.654957026988813
6,0.677557316049077
6.2,0.699072267636723
6.4,0.719495810473964
6.6,0.738832834835604
6.8,0.757097380617841
7,0.774311014428073
7.2,0.790501380866061
7.4,0.805700917606488
7.6,0.819945725026714
7.8,0.833274580894176
8,0.845728089986132


==> CSV/S5U7/SR.csv <==
0.2,0.00114956448207126
0.4,0.00492346603146547
0.6,0.0117739477304807
0.8,0.0220652124720173
1,0.0360235470388725
1.2,0.0536947714323356
1.4,0.0749449770597058
1.6,0.0994656539081535
1.8,0.126808276160668
2,0.156376397878952
2.2,0.187794259770906
2.4,0.220661486154625
2.6,0.254529660433588
2.8,0.288789370623176
3,0.322658391761594
3.2,0.35534865388372
3.4,0.386407270590157
3.6,0.415394200428059
3.8,0.442078633935019
4,0.466302812384396
4.2,0.488057457981812
4.4,0.507405320149166
4.6,0.524481467764799
4.8,0.539453433009978
5,0.552505730573696
5.2,0.563828368117839
5.4,0.573608533755852
5.6,0.582039979535054
5.8,0.589547114879457
6,0.598336319803199
6.2,0.614093965818805
6.4,0.635502410179479
6.6,0.65797326413951
6.8,0.679723279370928
7,0.700536255978061
7.2,0.720365924719448
7.4,0.739193378473022
7.6,0.757017403103235
7.8,0.773849133402538
8,0.789708661198699


==> CSV/S5U7/SRR.csv <==
0.2,0.00114689721428058
0.4,0.00440837776140394
0.6,0.00958739137058425
0.8,0.0165963071024614
1,0.0254652887001093
1.2,0.0363409465306148
1.4,0.0494757985042251
1.6,0.0652084647099621
1.8,0.0839341279836563
2,0.106064967787578
2.2,0.131981281289573
2.4,0.161975921584516
2.6,0.196197267913976
2.8,0.234598534120859
3,0.276902783674918
3.2,0.322592450842123
3.4,0.370928843542938
3.6,0.421001411358022
3.8,0.471800038646503
4,0.522298442591233
4.2,0.571534742075974
4.4,0.618676992536872
4.6,0.663066058556731
4.8,0.704233805590017
5,0.74189942305499
5.2,0.775949648233839
5.4,0.80640956158047
5.6,0.833409950424558
5.8,0.857155721957104
6,0.877898139689242
6.2,0.895912177724727
6.4,0.91147921232407
6.6,0.924874609291509
6.8,0.93635944045292
7,0.946175469489184
7.2,0.954542592962528
7.4,0.961658036167842
7.6,0.96769673936529
7.8,0.972812501527452
8,0.977139563172284


==> CSV/S5U7/UECR.csv <==
0.2,0.00231684049695742
0.4,0.00979078349421695
0.6,0.0199672020349454
0.8,0.0323403664322857
1,0.0463956350720191
1.2,0.061777435694726
1.4,0.0781531293479588
1.6,0.0955495817597911
1.8,0.11378936587392
2,0.132902738792968
2.2,0.1528364180388
2.4,0.173366979471823
2.6,0.194477551095154
2.8,0.215091154231277
3,0.236316955844966
3.2,0.257184506511925
3.4,0.278154912348626
3.6,0.299393668154384
3.8,0.320431498703143
4,0.342166208306973
4.2,0.364245724195592
4.4,0.387805702478596
4.6,0.411523134968382
4.8,0.435499769753173
5,0.459311072749791
5.2,0.482810888427384
5.4,0.505900910289937
5.6,0.528506348397077
5.8,0.550567777050767
6,0.572037647867876
6.2,0.592878154643134
6.4,0.613060017407524
6.6,0.632561133050811
6.8,0.651366157609226
7,0.669465434279331
7.2,0.686854565128749
7.4,0.703533674152918
7.6,0.719506926673817
7.8,0.734781951864648
8,0.749369451241289


==> CSV/S5U9/GRR.csv <==
0.2,0.000153131224558675
0.4,0.000694571974691539
0.6,0.00177252716974455
0.8,0.00357352416285178
1,0.00632831410947028
1.2,0.0103170279305677
1.4,0.0158725778393385
1.6,0.0233809197639466
1.8,0.0332764284157511
2,0.0460303945642275
2.2,0.0621307027618653
2.4,0.0820513045044394
2.6,0.106211378682505
2.8,0.134926167491874
3,0.168354226522382
3.2,0.206448666965615
3.4,0.248921924365596
3.6,0.295233530500364
3.8,0.344607513899083
4,0.396080566114476
4.2,0.448575343738032
4.4,0.500987419871874
4.6,0.552271521527873
4.8,0.601513726048082
5,0.647980614141612
5.2,0.691142217341992
5.4,0.730670968562313
5.6,0.76642241217329
5.8,0.798404768004331
6,0.826743971623944
6.2,0.851649290865389
6.4,0.873382779098644
6.6,0.892234170071747
6.8,0.908501583067081
7,0.922477626680589
7.2,0.934440090803128
7.4,0.944646288028259
7.6,0.953330142238017
7.8,0.960701242216586
8,0.966945227500302


==> CSV/S5U9/GRRCR.csv <==
0.2,0.00129838798000992
0.4,0.00478133149157507
0.6,0.0110072089622192
0.8,0.0205415599839605
1,0.0336406059246632
1.2,0.0501569625136577
1.4,0.0700667222141563
1.6,0.0929230405693375
1.8,0.118253591726001
2,0.145415248823436
2.2,0.173695582467095
2.4,0.202374736643372
2.6,0.230780874145663
2.8,0.258332104965118
3,0.284561716164965
3.2,0.309127179097294
3.4,0.331684740153977
3.6,0.352301671300117
3.8,0.370049119006447
4,0.383648139519899
4.2,0.401065634594355
4.4,0.427169892834295
4.6,0.455070980821582
4.8,0.483190245912267
5,0.511036064495138
5.2,0.538397280449832
5.4,0.565114236662336
5.6,0.59106223951959
5.8,0.616144111947781
6,0.640285739025804
6.2,0.663432876664783
6.4,0.685548564313884
6.6,0.706610866751317
6.8,0.72661082861952
7,0.745550594964197
7.2,0.763441681588975
7.4,0.78030339140132
7.6,0.796161376651907
7.8,0.811046346717419
8,0.824992919202078


==> CSV/S5U9/SR.csv <==
0.2,0.00107240333324627
0.4,0.00459509126278917
0.6,0.0109939824131151
0.8,0.0206126449559945
1,0.0336660974398887
1.2,0.0502000487737205
1.4,0.0700667222141571
1.6,0.0929230405693284
1.8,0.118270420814885
2,0.145509159008316
2.2,0.174005566997229
2.4,0.203553707711077
2.6,0.234430636416967
2.8,0.26811486085977
3,0.303518363223847
3.2,0.338955891623846
3.4,0.373277215014184
3.6,0.405801978424888
3.8,0.436074178001899
4,0.46385856699368
4.2,0.489068773784713
4.4,0.511733630208421
4.6,0.531909462261006
4.8,0.549716904075343
5,0.565327634454575
5.2,0.578932627249152
5.4,0.590729676006525
5.6,0.600914315622493
5.8,0.609673610094167
6,0.617182228675622
6.2,0.623717408315938
6.4,0.630851446248841
6.6,0.645971063314585
6.8,0.666009654553315
7,0.686677309017381
7.2,0.706756087624137
7.4,0.726000253576746
7.6,0.744340194649973
7.8,0.761748690485813
8,0.778219669728788


==> CSV/S5U9/SRR.csv <==
0.2,0.00103878107326894
0.4,0.00396099872226221
0.6,0.00853794231170124
0.8,0.014638665439454
1,0.0222404740197113
1.2,0.0314314451917908
1.4,0.0424059059329247
1.6,0.0554530889334368
1.8,0.0709384635268006
2,0.089276808324646
2.2,0.110896225597442
2.4,0.136193220038303
2.6,0.165480767066625
2.8,0.198933804617286
3,0.236539238293712
3.2,0.278059407545401
3.4,0.323017925473593
3.6,0.370714122943772
3.8,0.420267139582654
4,0.470684297399285
4.2,0.520942844182971
4.4,0.570071423102778
4.6,0.617218595766848
4.8,0.661699825310561
5,0.703019839945635
5.2,0.740872373596886
5.4,0.77512264289517
5.6,0.805779203536304
5.8,0.832961407758704
6,0.856867270679838
6.2,0.877744834659605
6.4,0.895868568722387
6.6,0.9115211773277
6.8,0.924980455135329
7,0.936510444134091
7.2,0.946356023278554
7.4,0.954740090251806
7.6,0.961862604063899
7.8,0.967900894887763
8,0.973010783823672


==> CSV/S5U9/UECR.csv <==
0.2,0.00123144416458689
0.4,0.00638684158010682
0.6,0.0135273327267005
0.8,0.0227082124258555
1,0.0337267378589967
1.2,0.0464464726013886
1.4,0.0608269237195908
1.6,0.076822411639182
1.8,0.0941857602820865
2,0.112717853477803
2.2,0.132202844909453
2.4,0.15239047906335
2.6,0.173053195228567
2.8,0.19369635652643
3,0.214559278572993
3.2,0.23392801777539
3.4,0.254080480136404
3.6,0.274928400860946
3.8,0.296389482921398
4,0.318689511930986
4.2,0.340125838630102
4.4,0.362213229478426
4.6,0.384562725697976
4.8,0.406908389010685
5,0.429741623425994
5.2,0.452685313206174
5.4,0.475547544021136
5.6,0.498171432678283
5.8,0.520442340361185
6,0.542275498636925
6.2,0.56360622792039
6.4,0.584383655354167
6.6,0.604567597273756
6.8,0.624126785454612
7,0.643037557516968
7.2,0.661282914183332
7.4,0.678851759720534
7.6,0.695738273262511
7.8,0.711941169917416
8,0.727463292759693


==> CSV/S7U3/GRR.csv <==
0.2,0.00039563106542769
0.4,0.00177431650213726
0.6,0.00446950502330356
0.8,0.00887743172960385
1,0.0154552119647354
1.2,0.0247120504178862
1.4,0.0371912504846893
1.6,0.053441112399136
1.8,0.0739739645266019
2,0.0992146463858582
2.2,0.129442667930711
2.4,0.164735500797055
2.6,0.204923033365211
2.8,0.249563891194206
3,0.297952077005327
3.2,0.349157104245475
3.4,0.402093665496496
3.6,0.455610119829582
3.8,0.508581047540984
4,0.559989140993176
4.2,0.608985478636818
4.4,0.654923103551567
4.6,0.697364689963348
4.8,0.736069324202042
5,0.770965416666931
5.2,0.802116746969062
5.4,0.82968734667381
5.6,0.853909116948252
5.8,0.875054335354242
6,0.893413831542004
6.2,0.909280689872437
6.4,0.922938819744627
6.6,0.934655518863428
6.8,0.944677133849153
7,0.953227009227378
7.2,0.960505048829015
7.4,0.966688355275887
7.6,0.971932543308336
7.8,0.976373432536222
8,0.980128912861728


==> CSV/S7U3/GRRCR.csv <==
0.2,0.00250674180676919
0.4,0.00670462716109057
0.6,0.0118086174948234
0.8,0.0207542122978208
1,0.0349755550457775
1.2,0.0532822752816187
1.4,0.0760691232898003
1.6,0.103273101740087
1.8,0.13453642019147
2,0.169313980859932
2.2,0.206845210940014
2.4,0.246235974055818
2.6,0.286535961398888
2.8,0.326816401677892
3,0.366239357814704
3.2,0.404003938355971
3.4,0.439871898255198
3.6,0.473248882013384
3.8,0.504015090187496
4,0.531941966702861
4.2,0.557565976233653
4.4,0.581784249094364
4.6,0.605739715101669
4.8,0.629330572290258
5,0.652501665309883
5.2,0.674833588300842
5.4,0.696531260012789
5.6,0.717174074568632
5.8,0.736679841985718
6,0.755044132976174
6.2,0.772299481407116
6.4,0.788487304670492
6.6,0.803672086892826
6.8,0.81788206675886
7,0.83116410316546
7.2,0.843565596256838
7.4,0.855133677795778
7.6,0.865914684582792
7.8,0.87595379465559
8,0.885294773534037


==> CSV/S7U3/SR.csv <==
0.2,0.001803284974336
0.4,0.00742889054696413
0.6,0.0170539353214782
0.8,0.0306428331921534
1,0.047940190469369
1.2,0.0685038705644538
1.4,0.0918198593243358
1.6,0.117434055634415
1.8,0.145149118620537
2,0.175770481162115
2.2,0.210566702273318
2.4,0.24855859690051
2.6,0.288072922408318
2.8,0.327789098146614
3,0.366859487439023
3.2,0.404462256165701
3.4,0.44006176776019
3.6,0.473161292638728
3.8,0.50352689204843
4,0.531065677044678
4.2,0.555820073279558
4.4,0.577905510186549
4.6,0.597424106621877
4.8,0.61455776405688
5,0.629513026828173
5.2,0.642431867184234
5.4,0.653663386688592
5.6,0.6634571718357
5.8,0.672105970628615
6,0.680393985348043
6.2,0.689684068684982
6.4,0.702011767067047
6.6,0.717000204063887
6.8,0.733349297836649
7,0.749913579528171
7.2,0.766035297447517
7.4,0.781497230038428
7.6,0.796196709981757
7.8,0.810130345099291
8,0.823304252271527


==> CSV/S7U3/SRR.csv <==
0.2,0.00107237624840895
0.4,0.00424433002111823
0.6,0.00954402322136649
0.8,0.0171246476316219
1,0.0272533947645212
1.2,0.0402909287872207
1.4,0.0566604267867894
1.6,0.0768055680256214
1.8,0.101138102013084
2,0.129977858811695
2.2,0.163490987000713
2.4,0.201635055016807
2.6,0.244121277794517
2.8,0.290403351820543
3,0.339698595326777
3.2,0.391040829331185
3.4,0.443357451786148
3.6,0.495557799591178
3.8,0.546618020966679
4,0.595649760897787
4.2,0.641944923361555
4.4,0.684994661847891
4.6,0.724485703816199
4.8,0.760280070413422
5,0.792385089378397
5.2,0.820919850253243
5.4,0.84608267596452
5.6,0.868122440697555
5.8,0.887315062831929
6,0.903945414470305
6.2,0.918294219661708
6.4,0.93062918120418
6.6,0.9411994768821
6.8,0.950232806588891
7,0.957934281866132
7.2,0.964486582932443
7.4,0.970050938707179
7.6,0.974768599662721
7.8,0.978762567033426
8,0.982139415136487


==> CSV/S7U3/UECR.csv <==
0.2,0.00554172541483893
0.4,0.0173541310886833
0.6,0.0314043725327777
0.8,0.0462544589060423
1,0.0614446619404883
1.2,0.076974352116208
1.4,0.0931647888602705
1.6,0.111105633556401
1.8,0.130193740674647
2,0.153111651557107
2.2,0.178301657839193
2.4,0.204491065754298
2.6,0.232126997527622
2.8,0.260324828861904
3,0.288887055456528
3.2,0.317305639908981
3.4,0.34537611370452
3.6,0.372431461529522
3.8,0.399145019324301
4,0.424868792459411
4.2,0.449400968769638
4.4,0.473564834521136
4.6,0.497023219547015
4.8,0.519742092319718
5,0.541864082004757
5.2,0.563729556232423
5.4,0.58508696117542
5.6,0.605755951303364
5.8,0.625798617575011
6,0.645224013916742
6.2,0.663987217656546
6.4,0.681952374318998
6.6,0.699148488212784
6.8,0.715563024525165
7,0.731211510097225
7.2,0.746112608308679
7.4,0.760270259809936
7.6,0.773755291392518
7.8,0.786563199055218
8,0.798717445202925


==> CSV/S7U5/GRR.csv <==
0.2,0.000208371488454525
0.4,0.000942454678591789
0.6,0.0023972298735281
0.8,0.00481464076184036
1,0.00848890588284596
1.2,0.01376981334797
1.4,0.021062480362269
1.6,0.0308216899348357
1.8,0.0435387043724719
2,0.0597185885324549
2.2,0.0798467875394528
2.4,0.104345201100251
2.6,0.133520337168834
2.8,0.167509057446703
3,0.20623025892094
3.2,0.249352495345518
3.4,0.296286894014354
3.6,0.346211140972154
3.8,0.398124237139759
4,0.450924820374521
4.2,0.503500412014138
4.4,0.554812894854601
4.6,0.603967444029495
4.8,0.650257035464432
5,0.69318061128812
5.2,0.732438070674735
5.4,0.767908333061894
5.6,0.799617614063333
5.8,0.827704287582019
6,0.852385064224519
6.2,0.873925387786168
6.4,0.892615377329549
6.6,0.908751506193037
6.8,0.922623516191771
7,0.9345057292194
7.2,0.944651827940489
7.4,0.953292232140881
7.6,0.960633322814535
7.8,0.966857913511699
8,0.972126510084345


==> CSV/S7U5/GRRCR.csv <==
0.2,0.00130263962551218
0.4,0.00432958497844426
0.6,0.00939163879519355
0.8,0.0179233616258517
1,0.030080471858317
1.2,0.0459950390517867
1.4,0.0657599614298843
1.6,0.0893768621289892
1.8,0.116570643886994
2,0.146855765584426
2.2,0.17957012133001
2.4,0.213930944783058
2.6,0.249103082398372
2.8,0.284267927650277
3,0.318682638807653
3.2,0.351722147480189
3.4,0.3829019797106
3.6,0.41184163483958
3.8,0.438408841240729
4,0.462575275103784
4.2,0.483942654969761
4.4,0.502362983033777
4.6,0.519721052306972
4.8,0.540172428747883
5,0.563190731058478
5.2,0.587342148521077
5.4,0.611425149057692
5.6,0.634822640205018
5.8,0.657411741810051
6,0.679114052658423
6.2,0.699879732505187
6.4,0.719679580115688
6.6,0.73850018535048
6.8,0.756340563066109
7,0.773209616166092
7.2,0.789124120741083
7.4,0.804107073708639
7.6,0.81818631264012
7.8,0.831393352285425
8,0.843762400749972


==> CSV/S7U5/SR.csv <==
0.2,0.00113982450445128
0.4,0.0048820805107791
0.6,0.0116758684808156
0.8,0.0218848791129627
1,0.0357403024540118
1.2,0.0532991152071677
1.4,0.0744319198977978
1.6,0.0987996065981105
1.8,0.125967934292111
2,0.155450957478707
2.2,0.186749515051984
2.4,0.219440645362965
2.6,0.253048411609797
2.8,0.287073795444505
3,0.320743114798978
3.2,0.353243468870577
3.4,0.3840562029812
3.6,0.412819441088857
3.8,0.439259141307312
4,0.46328648716085
4.2,0.48484772963621
4.4,0.504028670089702
4.6,0.520955141692076
4.8,0.535793967825716
5,0.548728663882331
5.2,0.559948060180536
5.4,0.569638078236906
5.6,0.577982998780197
5.8,0.58542154429812
6,0.594982478396957
6.2,0.611939780334936
6.4,0.633406148374057
6.6,0.65598115850947
6.8,0.677786851899834
7,0.698661137304001
7.2,0.71855719517401
7.4,0.737455216298464
7.6,0.755352981743518
7.8,0.772260634365399
8,0.788197340716726


==> CSV/S7U5/SRR.csv <==
0.2,0.000860324597659489
0.4,0.00331842484768765
0.6,0.00726939491816091
0.8,0.0127177366450332
1,0.019777208057216
1.2,0.0286655570845379
1.4,0.0396938200035721
1.6,0.0532491276362357
1.8,0.0697695622345327
2,0.0897097763504869
2.2,0.113497037813244
2.4,0.141479215036054
2.6,0.173868832395118
2.8,0.210690188253
3,0.251738703361573
3.2,0.296562010304216
3.4,0.344469933740828
3.6,0.394575437845154
3.8,0.445862014602443
4,0.497266949332248
4.2,0.547766545443129
4.4,0.596449832202309
4.6,0.642571107797209
4.8,0.685577261412533
5,0.725111212873264
5.2,0.760996574296518
5.4,0.793210268762491
5.6,0.821849634778917
5.8,0.847099207959987
6,0.869200627218854
6.2,0.888427481105237
6.4,0.905065653689959
6.6,0.919398908780502
6.8,0.931699008778816
7,0.942219497701545
7.2,0.951192284628856
7.4,0.958826262938443
7.6,0.96530733643997
7.8,0.970799362397381
8,0.975445646022153


==> CSV/S7U5/UECR.csv <==
0.2,0.00189433643709547
0.4,0.00894533592616591
0.6,0.0181381933799801
0.8,0.0292584991869089
1,0.0419660695493823
1.2,0.0561013826665846
1.4,0.071749584201094
1.6,0.0891530292860958
1.8,0.108414540381788
2,0.129370170030924
2.2,0.151541874314545
2.4,0.174608335107011
2.6,0.19862274520563
2.8,0.222746913047089
3,0.247781087911077
3.2,0.272663054677655
3.4,0.297384573319847
3.6,0.320544836156529
3.8,0.342968735970479
4,0.364589132835688
4.2,0.385583360318731
4.4,0.405937359784062
4.6,0.424526882434786
4.8,0.444560523903242
5,0.465433930158303
5.2,0.486914373756331
5.4,0.508515601131449
5.6,0.530466970042968
5.8,0.552193396745181
6,0.573364713218254
6.2,0.593934359757503
6.4,0.613868825555054
6.6,0.633143915507002
6.8,0.651742832266791
7,0.669654968287587
7.2,0.686875049015144
7.4,0.703402416387801
7.6,0.719240448538532
7.8,0.734395946234682
8,0.748878676534322


==> CSV/S7U7/GRR.csv <==
0.2,0.000137763781771146
0.4,0.000625378733543663
0.6,0.00159746753929942
0.8,0.00322416236329432
1,0.00571698427378124
1.2,0.00933428422353532
1.4,0.0143853894869404
1.6,0.0212322432712586
1.8,0.0302869521216387
2,0.0420033510183838
2.2,0.0568606023998807
2.4,0.0753371613823139
2.6,0.0978743865644123
2.8,0.124830815037116
3,0.156430616536917
3.2,0.192712612030701
3.4,0.233488679654356
3.6,0.27832127311477
3.8,0.326528152205083
4,0.377217977132956
4.2,0.429353997974778
4.4,0.481836593166676
4.6,0.533591116059596
4.8,0.583646897045913
5,0.63119634890573
5.2,0.675628556043776
5.4,0.716537486819438
5.6,0.753709364838767
5.8,0.787095975953649
6,0.816780887029892
6.2,0.842944371654957
6.4,0.865831056175756
6.6,0.88572252649175
6.8,0.902915713761622
7,0.917706913964375
7.2,0.930380753479162
7.4,0.941203187642753
7.6,0.950417600100863
7.8,0.958243165236633
8,0.964874778777676


==> CSV/S7U7/GRRCR.csv <==
0.2,0.000828921637741681
0.4,0.00357230531575161
0.6,0.00870438185212356
0.8,0.0166697825888342
1,0.0278532990137469
1.2,0.0425397489258569
1.4,0.0608660418879958
1.6,0.0827839150975785
1.8,0.108041611751479
2,0.136189740986317
2.2,0.16661248346369
2.4,0.198579697043895
2.6,0.231310905492126
2.8,0.264040148056605
3,0.296071692182411
3.2,0.326819940689065
3.4,0.355831118519756
3.6,0.382787974824047
3.8,0.407501329576105
4,0.429892936199586
4.2,0.449915083579577
4.4,0.467814925202277
4.6,0.482897297008689
4.8,0.494011108057225
5,0.508817003510177
5.2,0.531079774639709
5.4,0.555033974921729
5.6,0.579269678495316
5.8,0.603141405627031
6,0.626455990307137
6.2,0.649079529736392
6.4,0.670916104377331
6.6,0.691897548917438
6.8,0.711977338571859
7,0.7311264084469
7.2,0.749330013163772
7.4,0.766585213253615
7.6,0.782898780875338
7.8,0.798285413897466
8,0.81276619499629


==> CSV/S7U7/SR.csv <==
0.2,0.000825397663809252
0.4,0.00360203039103478
0.6,0.00879240456787903
0.8,0.0168470105396623
1,0.0281616577186061
1.2,0.0430290987968794
1.4,0.0615917064161447
1.6,0.0838038909953146
1.8,0.109412991626879
2,0.137965046942654
2.2,0.16883599900384
2.4,0.201283989787212
2.6,0.234515800844913
2.8,0.267753045625684
3,0.300285632473779
3.2,0.331515913029723
3.4,0.36098155913825
3.6,0.388358110763407
3.8,0.413452423950611
4,0.436184645680322
4.2,0.456566617427223
4.4,0.474679377835402
4.6,0.49065177398769
4.8,0.504643183768855
5,0.516829622297666
5.2,0.527390780197511
5.4,0.536504195050999
5.6,0.544339098784741
5.8,0.551053049996647
6,0.558319489803589
6.2,0.577392554328067
6.4,0.601967410743822
6.6,0.626442585521158
6.8,0.649979993297464
7,0.672499248190371
7.2,0.693972818267753
7.4,0.714388276514153
7.6,0.733745318991746
7.8,0.752053596507164
8,0.769330927340805


==> CSV/S7U7/SRR.csv <==
0.2,0.000760842777520763
0.4,0.0028922765979257
0.6,0.0062360289888228
0.8,0.0107294675158567
1,0.0164075998161895
1.2,0.0234016613259299
1.4,0.0319346569305921
1.6,0.0423134113790675
1.8,0.0549159716170216
2,0.0701727341711561
2.2,0.0885396156189324
2.4,0.110462143465693
2.6,0.136330690109515
2.8,0.166429236116135
3,0.20088277504447
3.2,0.239611105125462
3.4,0.282298281806446
3.6,0.328386365286052
3.8,0.377098706757423
4,0.427492299828563
4.2,0.478532236069562
4.4,0.529176218661947
4.6,0.578455206753146
4.8,0.625538128523392
5,0.669773283074503
5.2,0.710704711912473
5.4,0.748066642229081
5.6,0.781762003304494
5.8,0.811831834608736
6,0.838421645050791
6.2,0.861749197298698
6.4,0.882076439147695
6.6,0.899686802628071
6.8,0.91486801371356
7,0.92789990314114
7.2,0.939046397614745
7.4,0.948550792733322
7.6,0.956633468103077
7.8,0.963491329750412
8,0.969298408818083


==> CSV/S7U7/UECR.csv <==
0.2,0.00131138644182029
0.4,0.00537572004558773
0.6,0.0118641790988075
0.8,0.0207291647332011
1,0.0319285086114825
1.2,0.0453437998510369
1.4,0.0607848935209495
1.6,0.0780657892633435
1.8,0.096962155397373
2,0.117222028915951
2.2,0.138591625735304
2.4,0.160809161320336
2.6,0.183609553421638
2.8,0.206732162111157
3,0.229925113081462
3.2,0.252953513618876
3.4,0.275416968498311
3.6,0.297575512630721
3.8,0.318929649621407
4,0.339456489226774
4.2,0.358748264330262
4.4,0.375195316629248
4.6,0.389681079326475
4.8,0.40491018319658
5,0.420672123430435
5.2,0.439555857927059
5.4,0.460917043713053
5.6,0.482908289598199
5.8,0.504903131656928
6,0.526823673313394
6.2,0.548294664963481
6.4,0.569258019566055
6.6,0.589669260520306
6.8,0.609493221726483
7,0.628702368277948
7.2,0.647275731521324
7.4,0.665198224961912
7.6,0.682460077373586
7.8,0.699056209648056
8,0.714985729028706


==> CSV/S7U9/GRR.csv <==
0.2,0.000101385724606793
0.4,0.000461213750157908
0.6,0.00118102401758083
0.8,0.00239047663759951
1,0.00425279900427244
1.2,0.0069703926183147
1.4,0.0107901034742287
1.6,0.0160073853461056
1.8,0.0229682520684532
2,0.0320675555245741
2.2,0.0437418127402149
2.4,0.0584546636236552
2.6,0.0766732518948781
2.8,0.098834599364768
3,0.125302565719109
3.2,0.156318273004781
3.4,0.191949640106753
3.6,0.232048223724378
3.8,0.276222864585257
4,0.323838649499921
4.2,0.374045925101745
4.4,0.425838093406331
4.6,0.47813036269269
4.8,0.529846739773196
5,0.580001068545419
5.2,0.627760239729004
5.4,0.672482730082505
5.6,0.713731444174901
5.8,0.751264608444326
6,0.785011189968615
6.2,0.815037910019371
6.4,0.841513970280485
6.6,0.864677892170344
6.8,0.884809050581796
7,0.902204965440361
7.2,0.917164351208881
7.4,0.929975301021096
7.6,0.940907702660769
7.8,0.950208934004031
8,0.958101967007069


==> CSV/S7U9/GRRCR.csv <==
0.2,0.000766765392781489
0.4,0.00334529689152451
0.6,0.00816492295989471
0.8,0.0156427638881923
1,0.0261455380745846
1.2,0.0399442439925442
1.4,0.0571704559298608
1.6,0.0777815834059467
1.8,0.101543231245807
2,0.128034327374398
2.2,0.156676202420435
2.4,0.18678150524236
2.6,0.217614492576498
2.8,0.248452293658482
3,0.278637676357292
3.2,0.30761696327883
3.4,0.334960734280863
3.6,0.360368495075566
3.8,0.383660793031428
4,0.404763156732388
4.2,0.423686016998069
4.4,0.440503905441359
4.6,0.455278968027151
4.8,0.468040923496988
5,0.475413355909719
5.2,0.488003673432105
5.4,0.510783289288948
5.6,0.535203429564228
5.8,0.559713932275979
6,0.583997154692986
6.2,0.607838709825971
6.4,0.631082545150285
6.6,0.653612194652999
6.8,0.675340929010822
7,0.696205702135817
7.2,0.71616294725536
7.4,0.7351853722705
7.6,0.75325935144007
7.8,0.770382712012482
8,0.78656281104302


==> CSV/S7U9/SR.csv <==
0.2,0.000766688581322465
0.4,0.00334533032212718
0.6,0.00816492523913397
0.8,0.0156427638881928
1,0.0261455380745851
1.2,0.0399442439925446
1.4,0.0571704559298613
1.6,0.0777819780740157
1.8,0.101552763908167
2,0.128057857240169
2.2,0.156783107693315
2.4,0.18717471092051
2.6,0.218687555412363
2.8,0.251006096954944
3,0.283600581060242
3.2,0.315882851522776
3.4,0.347272854178632
3.6,0.377168649125843
3.8,0.405121799914102
4,0.43086026034869
4.2,0.45426620326329
4.4,0.475273184433336
4.6,0.49395514562995
4.8,0.510464218058579
5,0.524944448846814
5.2,0.537569040343706
5.4,0.548516154229176
5.6,0.557962341730353
5.8,0.566082422004989
6,0.573039547582073
6.2,0.579104837377177
6.4,0.587719282114825
6.6,0.606860024898082
6.8,0.630486389152606
7,0.653648866750705
7.2,0.675884388419226
7.4,0.697131322815624
7.6,0.717358352935832
7.8,0.736553669665335
8,0.754719447641671


==> CSV/S7U9/SRR.csv <==
0.2,0.000698842104250527
0.4,0.00263359106896361
0.6,0.0056221783891602
0.8,0.00956782036155579
1,0.0144614361065079
1.2,0.0203813877417447
1.4,0.0274912900766591
1.6,0.0360359000295398
1.8,0.0463343793983367
2,0.0587696108381064
2.2,0.0737718389697039
2.4,0.0917948525229209
2.6,0.113283404837146
2.8,0.138631767764821
3,0.168135299972751
3.2,0.201939507744322
3.4,0.23999373320801
3.6,0.282018395512169
3.8,0.327494571850447
4,0.375681923741491
4.2,0.425665729732246
4.4,0.476427392336207
4.6,0.526927324947047
4.8,0.576186532326656
5,0.623354321792109
5.2,0.667753786995752
5.4,0.708902288035667
5.6,0.746509228559447
5.8,0.780456737901343
6,0.810770063419183
6.2,0.837583965897141
6.4,0.86110992158384
6.6,0.881607166008438
6.8,0.899359038430577
7,0.91465491914289
7.2,0.927777323186305
7.4,0.938993348919628
7.6,0.948549570106008
7.8,0.95666950445525
8,0.963552912453822


==> CSV/S7U9/UECR.csv <==
0.2,0.00122026267391489
0.4,0.00487856692410971
0.6,0.0109155996944753
0.8,0.0192572237579405
1,0.0297986518472489
1.2,0.0424073261890332
1.4,0.0569207478378581
1.6,0.0731538842748202
1.8,0.0909004287383983
2,0.10993695810322
2.2,0.130026025377065
2.4,0.150921939283331
2.6,0.17237495440636
2.8,0.194139039727534
3,0.21597605809413
3.2,0.237662994482524
3.4,0.258937111859248
3.6,0.279748163921672
3.8,0.29987617126858
4,0.31920791767439
4.2,0.337606603043253
4.4,0.354961033585566
4.6,0.370425144499204
4.8,0.383827588194651
5,0.398322377952704
5.2,0.409971162299232
5.4,0.426177388358133
5.6,0.447279469321505
5.8,0.469750633538495
6,0.492120424198592
6.2,0.514155491085028
6.4,0.535773482747198
6.6,0.556921272964509
6.8,0.57755396024132
7,0.597633894438205
7.2,0.617129943044004
7.4,0.636017136046432
7.6,0.65427616408626
7.8,0.671893045782654
8,0.688858604212898


==> CSV/S9U3/GRR.csv <==
0.2,0.000289407532869341
0.4,0.00130382740665169
0.6,0.00330144471484448
0.8,0.00659640197441274
1,0.0115617514143461
1.2,0.0186282974547199
1.4,0.0282772773223734
1.6,0.0410246756458067
1.8,0.0573952391249385
2,0.0778851939687227
2.2,0.102914459670456
2.4,0.132771784713706
2.6,0.167559322134342
2.8,0.2071458766004
3,0.251139216134788
3.2,0.298886365079405
3.4,0.349506306954215
3.6,0.401952855859724
3.8,0.455098577325031
4,0.507825913768897
4.2,0.559110726805389
4.4,0.608086421298587
4.6,0.654082296825088
4.8,0.696635721390161
5,0.735482370727739
5.2,0.770531254948473
5.4,0.801831629477923
5.6,0.82953780507925
5.8,0.853876120160989
6,0.875116547705359
6.2,0.893549943036858
6.4,0.909470923435697
6.6,0.923165779129918
6.8,0.934904550273541
7,0.944936356177838
7.2,0.953487138036749
7.4,0.960759107574173
7.6,0.966931339076725
7.8,0.972161077824956
8,0.976585453472726


==> CSV/S9U3/GRRCR.csv <==
0.2,0.00125873760668585
0.4,0.00385811798165816
0.6,0.00846284982612334
0.8,0.0163661015504235
1,0.0278288202187406
1.2,0.0430666040341791
1.4,0.0625028891981345
1.6,0.0863022969674284
1.8,0.114416262761392
2,0.146558173181835
2.2,0.182205612939913
2.4,0.220632378237098
2.6,0.260966442999895
2.8,0.302264444287074
3,0.343589761424177
3.2,0.384081741596888
3.4,0.423007543166989
3.6,0.459792099338736
3.8,0.49402722280462
4,0.525463526656385
4.2,0.553932330330472
4.4,0.579493929330924
4.6,0.602336345396509
4.8,0.622786532222034
5,0.641089701939855
5.2,0.659406771369283
5.4,0.678292888244972
5.6,0.697444761880872
5.8,0.716173131810514
6,0.734403970813862
6.2,0.751953721672972
6.4,0.768631658715179
6.6,0.784407033028674
6.8,0.799292942547771
7,0.813333349514644
7.2,0.826533061044331
7.4,0.838921870350238
7.6,0.85053245955521
7.8,0.861399203506533
8,0.871557354920261


==> CSV/S9U3/SR.csv <==
0.2,0.00166542126992612
0.4,0.0068609185464538
0.6,0.015748611897209
0.8,0.0282848268429271
1,0.0442152192167301
1.2,0.0631125141849085
1.4,0.0843907456849167
1.6,0.107413260408705
1.8,0.131684972411712
2,0.157443772923157
2.2,0.186708198644095
2.4,0.221995628476282
2.6,0.261299111669598
2.8,0.302403094239515
3,0.343599883352158
3.2,0.38408181441191
3.4,0.423007591477985
3.6,0.459792133944505
3.8,0.494027229462276
4,0.525463526832685
4.2,0.553991076972721
4.4,0.579613855107832
4.6,0.602422743838677
4.8,0.622570091369665
5,0.640247641749856
5.2,0.655668584709906
5.4,0.669053753073357
5.6,0.680621573208245
5.8,0.690581176961205
6,0.699128036418176
6.2,0.706342230990206
6.4,0.713292273026541
6.6,0.721212982542983
6.8,0.732491079304278
7,0.746342148886557
7.2,0.761229093053125
7.4,0.776179541596381
7.6,0.790724862359047
7.8,0.804658598294251
8,0.817925554012056


==> CSV/S9U3/SRR.csv <==
0.2,0.000772169887254324
0.4,0.00305197849853247
0.6,0.0068676581807685
0.8,0.0123568110127237
1,0.0197607651878351
1.2,0.0294139011162176
1.4,0.0417264795584146
1.6,0.0571592012039319
1.8,0.0761880177423523
2,0.0992588155733539
2.2,0.126733613814716
2.4,0.158832704882036
2.6,0.195580156203616
2.8,0.236762293383939
3,0.281909011462863
3.2,0.330305147912054
3.4,0.381033765220296
3.6,0.433046335350852
3.8,0.485248692071179
4,0.536588366084073
4.2,0.586129592473556
4.4,0.633106358894833
4.6,0.676949627336787
4.8,0.717290316895318
5,0.753943369354529
5.2,0.786879775371397
5.4,0.816193158163984
5.6,0.842066122012483
5.8,0.864739802388419
6,0.8844884154721
6.2,0.901599351120585
6.4,0.91635853828677
6.6,0.929040374280905
6.8,0.939901345398002
7,0.949176474282701
7.2,0.957077828398383
7.4,0.963794459082137
7.6,0.969493278823917
7.8,0.974320508490616
8,0.978403429390911


==> CSV/S9U3/UECR.csv <==
0.2,0.00307452884079682
0.4,0.0111344683199563
0.6,0.0212039615250196
0.8,0.0328034831721551
1,0.0458397960169852
1.2,0.0605384039086645
1.4,0.0774027368996409
1.6,0.0973096343942848
1.8,0.118578690732745
2,0.143786781548019
2.2,0.170646756020323
2.4,0.198097031058295
2.6,0.226421927590674
2.8,0.255324926293757
3,0.284479094758928
3.2,0.313572066696202
3.4,0.342338057083199
3.6,0.37053783354476
3.8,0.397821044585701
4,0.424236272708583
4.2,0.449389514629688
4.4,0.473617686533351
4.6,0.496562925891473
4.8,0.518258749076945
5,0.538620453768959
5.2,0.557585051293775
5.4,0.576147145074495
5.6,0.594391432145339
5.8,0.612737067601872
6,0.630730376143387
6.2,0.648491771430768
6.4,0.665749551152801
6.6,0.682715536012397
6.8,0.698974899448893
7,0.71476014778706
7.2,0.729912242980198
7.4,0.744422759547474
7.6,0.758282075132151
7.8,0.77148706237999
8,0.784102195908288


==> CSV/S9U5/GRR.csv <==
0.2,0.000153121579569374
0.4,0.000694526278519227
0.6,0.00177240583331641
0.8,0.00357327078157951
1,0.00632785161937698
1.2,0.0103162547324512
1.4,0.0158713639903547
1.6,0.0233791031581679
1.8,0.033273810656713
2,0.0460267361237417
2.2,0.0621257172436256
2.4,0.0820446525868605
2.6,0.106202663612818
2.8,0.13491493550825
3,0.168339976592651
3.2,0.206430873903575
3.4,0.248900077166448
3.6,0.295207183825357
3.8,0.344576346152587
4,0.396044434178579
4.2,0.448534323640191
4.4,0.500941824962097
4.6,0.552221894374021
4.8,0.601460805599874
5,0.647925284092826
5.2,0.691085444017249
5.4,0.730613736938094
5.6,0.766365667335007
5.8,0.798349367194851
6,0.826690649704013
6.2,0.851598639901064
6.4,0.873335241126478
6.6,0.8921900409473
6.8,0.908461024676206
7,0.922440684631771
7.2,0.93440671492622
7.4,0.944616353456868
7.6,0.953303469422057
7.8,0.96067761478876
8,0.966924407428808


==> CSV/S9U5/GRRCR.csv <==
0.2,0.000703385804122642
0.4,0.00299257606507323
0.6,0.0073729889190087
0.8,0.0142960508084379
1,0.0242125511491454
1.2,0.0375265791264226
1.4,0.0545430799522942
1.6,0.0754194343146804
1.8,0.100124915557709
2,0.12841712213279
2.2,0.159842460456679
2.4,0.193763350419273
2.6,0.229409047938677
2.8,0.265941691389542
3,0.302526224769625
3.2,0.338392958310494
3.4,0.372884644305723
3.6,0.405484160119844
3.8,0.435823368629551
4,0.463676552890379
4.2,0.488943165605442
4.4,0.511625243827306
4.6,0.531803255442773
4.8,0.549565987055961
5,0.564705757284696
5.2,0.577444505057608
5.4,0.590375961540055
5.6,0.60853715979461
5.8,0.629366903300661
6,0.650352625763406
6.2,0.670959333091824
6.4,0.690972416826402
6.6,0.710286360804965
6.8,0.728832060574345
7,0.74656544541627
7.2,0.763460949320211
7.4,0.779507227496442
7.6,0.794704083382241
7.8,0.809060125047072
8,0.822590903351427


==> CSV/S9U5/SR.csv <==
0.2,0.00107341890674574
0.4,0.00459961748059832
0.6,0.0110052573200491
0.8,0.020634643960456
1,0.0337034746022478
1.2,0.0502579847689716
1.4,0.0701506904792303
1.6,0.0930385051258676
1.8,0.118405667342489
2,0.14560836508284
2.2,0.174062724705966
2.4,0.203514744180072
2.6,0.23455989316168
2.8,0.268029325799375
3,0.303302835679475
3.2,0.338744446697114
3.4,0.373028650909769
3.6,0.405531699643694
3.8,0.435823422331889
4,0.463676584634584
4.2,0.488943168372518
4.4,0.511625245871027
4.6,0.531803255579553
4.8,0.549613112287427
5,0.565226299952898
5.2,0.578833653721731
5.4,0.590632878701444
5.6,0.600819462324909
5.8,0.609580451829533
6,0.617090520803443
6.2,0.623571135053757
6.4,0.6304951578774
6.6,0.645075478289418
6.8,0.665687608982484
7,0.686474529770729
7.2,0.706587730956811
7.4,0.725849689966389
7.6,0.744202777982979
7.8,0.761621469807379
8,0.778100679497281


==> CSV/S9U5/SRR.csv <==
0.2,0.000630332966235196
0.4,0.00241954267313572
0.6,0.00528319550772481
0.8,0.00922866139786055
1,0.0143543851514432
1.2,0.0208473337449797
1.4,0.0289782569409364
1.6,0.0390936994265154
1.8,0.051603145350542
2,0.0669593857975743
2.2,0.0856303517944964
2.4,0.10806145340036
2.6,0.134629067439522
2.8,0.165588206487996
3,0.201020237268081
3.2,0.240789039196808
3.4,0.284515128089232
3.6,0.331575996470139
3.8,0.38113684841788
4,0.432209741990516
4.2,0.483732692903604
4.4,0.534655754163845
4.6,0.584020061550638
4.8,0.631018515938811
5,0.675031928897177
5.2,0.715640143969196
5.4,0.752612145321942
5.6,0.785881600420032
5.8,0.815514682726347
6,0.841675991187806
6.2,0.864596687711249
6.4,0.884547230567478
6.6,0.901815652066126
6.8,0.916691340295977
7,0.929453712169041
7.2,0.940364913082831
7.4,0.949665638665175
7.6,0.957573254083957
7.8,0.964281520033905
8,0.969961380077643


==> CSV/S9U5/UECR.csv <==
0.2,0.00137380740568218
0.4,0.00590472018357175
0.6,0.012819272362244
0.8,0.0221938343820924
1,0.0340174745270848
1.2,0.0481895642745213
1.4,0.0645726557568735
1.6,0.0829917827219759
1.8,0.103216677982699
2,0.125062864377488
2.2,0.148186017187737
2.4,0.172345920652544
2.6,0.197273977671142
2.8,0.222701574626426
3,0.248363365596318
3.2,0.274005648875702
3.4,0.299390425845596
3.6,0.324301270697303
3.8,0.348545576698298
4,0.371960006128955
4.2,0.394409129014765
4.4,0.41578743761243
4.6,0.435675003754626
4.8,0.454353681290403
5,0.472089631110786
5.2,0.488603611066793
5.4,0.502378967214611
5.6,0.516757832702468
5.8,0.532581068614129
6,0.550012121788453
6.2,0.569553467296533
6.4,0.589001721004368
6.6,0.608258177241246
6.8,0.627018164643785
7,0.645232170937204
7.2,0.662867050905753
7.4,0.679900218617826
7.6,0.696317029367646
7.8,0.712109128266728
8,0.727273355715863


==> CSV/S9U7/GRR.csv <==
0.2,0.000101108231321082
0.4,0.000459960032630605
0.6,0.00117784027958295
0.8,0.00238409746141045
1,0.0042415887907178
1.2,0.00695229067565038
1.4,0.0107625813887651
1.6,0.0159674285522382
1.8,0.022912380521134
2,0.0319919000887334
2.2,0.043642263054408
2.4,0.0583270983682413
2.6,0.0765138525100778
2.8,0.0986402331538496
3,0.125071205368973
3.2,0.156049400373266
3.4,0.191644568133357
3.6,0.23171026780949
3.8,0.275857308616712
4,0.323452482559441
4.2,0.373647367336354
4.4,0.425435972612279
4.6,0.477733433851568
4.8,0.529463048464869
5,0.579637443828385
5.2,0.627421969039645
5.4,0.67217342936072
5.6,0.71345310214356
5.8,0.751017761980779
6,0.784795179519363
6.2,0.814851167404577
6.4,0.841354301414228
6.6,0.86454272971847
6.8,0.884695663221552
7,0.902110619537703
7.2,0.917086426965562
7.4,0.92991136876384
7.6,0.940855566552671
7.8,0.950166650692641
8,0.958067846127272


==> CSV/S9U7/GRRCR.csv <==
0.2,0.000622900926608292
0.4,0.0027456928389185
0.6,0.00677854298658435
0.8,0.0131530544591043
1,0.0222934245456135
1.2,0.0345783447694839
1.4,0.0502959176522767
1.6,0.0695982689261057
1.8,0.092463224401569
2,0.118671587425828
2.2,0.147806749744959
2.4,0.179279302232746
2.6,0.212373910840561
2.8,0.246310731553761
3,0.280310763079766
3.2,0.313654631858837
3.4,0.345727023560584
3.6,0.376043070306393
3.8,0.404257013404768
4,0.430156339265369
4.2,0.453645956147773
4.4,0.474727034634249
4.6,0.493474332638714
4.8,0.510014724529257
5,0.52450849348005
5.2,0.536856668527921
5.4,0.546330081758659
5.6,0.554546096912041
5.8,0.571580614851734
6,0.592663526248276
6.2,0.614390866897496
6.4,0.63596429601807
6.6,0.657145767271344
6.8,0.677775425788265
7,0.697740725142516
7.2,0.716962029832137
7.4,0.735384387178886
7.6,0.752972168382616
7.8,0.769705232500033
8,0.785575987544012


==> CSV/S9U7/SR.csv <==
0.2,0.000762724172815986
0.4,0.00332775605637528
0.6,0.00812132364109057
0.8,0.0155579393365912
1,0.0260016950826897
1.2,0.03972152787796
1.4,0.0568478206121918
1.6,0.0773389412105365
1.8,0.100988311694486
2,0.127409107345598
2.2,0.156035632359859
2.4,0.186317307102752
2.6,0.217860335284145
2.8,0.250318282511155
3,0.283108110173153
3.2,0.31552010517749
3.4,0.346934551481484
3.6,0.376873506998764
3.8,0.404830817244236
4,0.430554451164837
4.2,0.453903635567635
4.4,0.474904681977783
4.6,0.493614302213171
4.8,0.510124979569348
5,0.524599620204139
5.2,0.537207710373873
5.4,0.548135636239926
5.6,0.557570521644034
5.8,0.565680376962947
6,0.57262829263023
6.2,0.57862942850107
6.4,0.587059807839038
6.6,0.60638494980191
6.8,0.629854253809526
7,0.653014715955444
7.2,0.675258824055693
7.4,0.696521516157824
7.6,0.716769309536642
7.8,0.735988882569451
8,0.754181286489693


==> CSV/S9U7/SRR.csv <==
0.2,0.000560105600154736
0.4,0.00211706148512913
0.6,0.00454472296286002
0.8,0.00779629773506084
1,0.0119040923092092
1.2,0.0169783848997045
1.4,0.0232056435766911
1.6,0.0308456802490765
1.8,0.0402267405526307
2,0.0517370189388886
2.2,0.0658107372419982
2.4,0.0829068685110839
2.6,0.103479011148648
2.8,0.127936015228076
3,0.156594842260306
3.2,0.189629686146814
3.4,0.227024119376212
3.6,0.268535082432031
3.8,0.313677828340173
4,0.361738638074276
4.2,0.411817217439874
4.4,0.46289429410831
4.6,0.513914070567026
4.8,0.563867921202948
5,0.611866162895739
5.2,0.657188506791356
5.4,0.699309331692706
5.6,0.737899266779455
5.8,0.772808298484063
6,0.804037207387046
6.2,0.831703890701445
6.4,0.856009744574832
6.6,0.877209500474887
6.8,0.895586256442781
7,0.91143218114865
7.2,0.925034553813134
7.4,0.936666374015293
7.6,0.946580625114988
7.8,0.955007297860422
8,0.962152393466788


==> CSV/S9U7/UECR.csv <==
0.2,0.00126598139100611
0.4,0.0050498398934872
0.6,0.0113077061551427
0.8,0.0199675798636684
1,0.0309300518005974
1.2,0.0440691687821297
1.4,0.0592343607460322
1.6,0.0762519905623714
1.8,0.0949275788698328
2,0.115048619997288
2.2,0.136388549285176
2.4,0.158707054117994
2.6,0.181759401229935
2.8,0.205296282790171
3,0.229073094901209
3.2,0.252852853852844
3.4,0.276412932573292
3.6,0.299549430915596
3.8,0.322081119461356
4,0.343851993363071
4.2,0.364734746191612
4.4,0.384628458494766
4.6,0.403459726480452
4.8,0.421181331361942
5,0.437577746065166
5.2,0.452494871086713
5.4,0.46626469532152
5.6,0.475831649801097
5.8,0.486074142884958
6,0.500805834419024
6.2,0.519195758447181
6.4,0.539207800026002
6.6,0.559379913135982
6.8,0.579368027756477
7,0.598914391946098
7.2,0.61796260441112
7.4,0.636471180640562
7.6,0.654409111493218
7.8,0.671753612571099
8,0.688488671237091


==> CSV/S9U9/GRR.csv <==
0.2,7.44188934721237e-05
0.4,0.00033911146976836
0.6,0.000870074355724417
0.8,0.00176515649205474
1,0.00314877135407784
1.2,0.00517706024290836
1.4,0.00804325734207463
1.6,0.0119828187872536
1.8,0.0172776261474748
2,0.0242582633473337
2.2,0.033303020380339
2.4,0.0448319574504532
2.6,0.0592941787128258
2.8,0.0771465801107465
3,0.0988229553365864
3.2,0.124693657037014
3.4,0.155018085042435
3.6,0.189894912424475
3.8,0.229217581374737
4,0.272644252312247
4.2,0.319591009448899
4.4,0.369254047205289
4.6,0.420661054416686
4.8,0.472745492073705
5,0.524432067814907
5.2,0.574719369238272
5.4,0.6227470825935
5.6,0.667839737414004
5.8,0.709524683780508
6,0.747527116053138
6.2,0.781748171938921
6.4,0.812233179805775
6.6,0.839136460018619
6.8,0.8626874770921
7,0.883161298696993
7.2,0.900854711226013
7.4,0.916068174505816
7.6,0.929093085421208
7.8,0.940203477028855
8,0.949651191577324


==> CSV/S9U9/GRRCR.csv <==
0.2,0.000586360970243799
0.4,0.00258539890996193
0.6,0.00638489671256233
0.8,0.0123930300687161
1,0.0210119943404645
1.2,0.032601162931189
1.4,0.0474347320370253
1.6,0.0656585087660542
1.8,0.0872533834381164
2,0.112013539003071
2.2,0.139545837252091
2.4,0.169292968009991
2.6,0.200577808158218
2.8,0.232661672634829
3,0.264806381175647
3.2,0.29633013545054
3.4,0.326649778084767
3.6,0.355305901411903
3.8,0.381971096783671
4,0.406444382278693
4.2,0.428636156161472
4.4,0.448548076047468
4.6,0.466251512909236
4.8,0.481867147779493
5,0.495547215239981
5.2,0.507461039212454
5.4,0.517783910803707
5.6,0.524482234045233
5.8,0.529956260187359
6,0.548011339164786
6.2,0.570013380997316
6.4,0.592360845308725
6.6,0.614651745577654
6.8,0.636631045860836
7,0.658119959806853
7.2,0.67898834805725
7.4,0.699140845159173
7.6,0.718508696482469
7.8,0.737044350841425
8,0.754717534136047


==> CSV/S9U9/SR.csv <==
0.2,0.000590171284376881
0.4,0.00260316783026477
0.6,0.006430770188023
0.8,0.0124866192160002
1,0.021178603554501
1.2,0.0328721687193749
1.4,0.0478472767024499
1.6,0.0662543851214779
1.8,0.0880771070073214
2,0.113109781818221
2.2,0.140956476504078
2.4,0.171054112095231
2.6,0.202717102640657
2.8,0.235196575900472
3,0.267743563848583
3.2,0.299666683267328
3.4,0.330372221173985
3.6,0.359392934665571
3.8,0.386395761514257
4,0.411176194134617
4.2,0.433643474970511
4.4,0.453798920359035
4.6,0.471715433424051
4.8,0.487515460466693
5,0.501353509584443
5.2,0.513401674492883
5.4,0.523838061370106
5.6,0.532838780390999
5.8,0.540571804976898
6,0.547193671867348
6.2,0.552847817967213
6.4,0.559346802763456
6.6,0.579881086251254
6.8,0.605132776396989
7,0.629555318374956
7.2,0.653012417984666
7.4,0.675459326506467
7.6,0.696868209813837
7.8,0.717225150460549
8,0.736528020854887


==> CSV/S9U9/SRR.csv <==
0.2,0.000517281636332835
0.4,0.00193685325475554
0.6,0.00411313928111852
0.8,0.00697157674547097
1,0.0105081572461368
1.2,0.0147884086583115
1.4,0.0199463166397316
1.6,0.026183145885663
1.8,0.0337655997637789
2,0.043022262214767
2.2,0.0543368239189174
2.4,0.0681362719901984
2.6,0.0848721399392624
2.8,0.104993246756638
3,0.128909295477932
3.2,0.156946387501415
3.4,0.189297886144178
3.6,0.225976749801161
3.8,0.266777676946993
4,0.311258124322395
4.2,0.358745565836563
4.4,0.408374022455346
4.6,0.45914676923168
4.8,0.51001605926806
5,0.559966807742554
5.2,0.608090824410283
5.4,0.653641327996254
5.6,0.696062756184842
5.8,0.734996373892297
6,0.770266293904471
6.2,0.801852541812034
6.4,0.829857870220483
6.6,0.854473811954949
6.8,0.875949710627175
7,0.894566757321608
7.2,0.910617710566373
7.4,0.924392075935441
7.6,0.936166026315789
7.8,0.946196150516126
8,0.954716117354451


==> CSV/S9U9/UECR.csv <==
0.2,0.00119138337405136
0.4,0.00475249700208439
0.6,0.0106424619451553
0.8,0.0187944394959883
1,0.0291159353500565
1.2,0.0414895131944068
1.4,0.0557751281672541
1.6,0.0718106267217365
1.8,0.0894143044606268
2,0.108386993687661
2.2,0.128516429082407
2.4,0.14957651755369
2.6,0.171335897635972
2.8,0.193559526361927
3,0.216016354063574
3.2,0.238481179788611
3.4,0.260742931491716
3.6,0.28260782943829
3.8,0.303903552602471
4,0.324481995651014
4.2,0.34422181581124
4.4,0.363027057053247
4.6,0.380828578162343
4.8,0.39758100576271
5,0.413261466856664
5.2,0.427866372292982
5.4,0.441408794739731
5.6,0.453789055471778
5.8,0.461885026469838
6,0.46875676407123
6.2,0.482642334910821
6.4,0.501891356513219
6.6,0.522778479684877
6.8,0.543611171605728
7,0.564064217541208
7.2,0.584073991089965
7.4,0.603591101959548
7.6,0.622576317697042
7.8,0.640998640729284
8,0.658833997011892


==> CSV/SRvsGRRCR/plot.csv <==
2.18861774637441,-4.16366940925172e-12
2.23005901369793,0.00859262008035921
2.57584091024322,-0.00691153520977184
2.37290791104763,-3.32822658322129e-12
2.66226026553577,-0.022839717236814
2.73000231367389,-0.0139046469541846
2.58725648842145,-0.00836413131935748
2.68958046003051,-0.0095480806924127
2.52395121717505,0.000988981558017521
2.54430844359466,0.00769177507915664
2.75565548130724,-0.0235821905436559
2.75554504778668,-0.00211509093249818
2.71936539258567,-0.0047290784086903
2.61216987397868,0.000104082804423922
2.60637509430989,0.0212362093444253
2.49327845709671,-0.0148614761415843
2.26502646972467,0.0467354117247785
2.2032127431175,0.0286759830624322
2.78263016724164,-0.0111403823406115
2.40388248074409,0.0387034279605666
2.33852483722448,0.0134330812406704
2.3139056484079,0.0457915645293358
2.28264833676561,0.00438364645608214
2.64687500842054,0.000205623600724736
2.87616908335175,-0.0138627482627675
2.57234701254923,-0.00329419674999215
2.40542861213034,0.0112053324313698
2.45011939968489,0.00984253454596395
2.57852163465474,0.00175912090960023
2.49822137727221,0.0181976482707495
2.53362802533531,0.0047504576593741
2.486848893432,0.0105150306216547
2.33734195872217,0.00396846586280836
2.37109098892272,-0.00830505326348852
2.74867274317333,-0.00500818847458417
2.59387844145763,-0.0154327125329819
2.63475950493491,0.000235940326825834
2.67113475406674,-0.00051900898004914
2.59998972039916,-0.00912079884222555
2.52661133919151,0.00458749969387795
2.66385681396144,-0.0122962671477134
2.67999087603475,-0.00965510405605985
2.49641075252635,0.00124784067742056
2.21152244811341,-0.00137245513583673
2.50966302881571,0.0102760240771915
2.44437475029965,-0.00766216363119321
2.63197305277019,-0.00359681854365973
2.50292445355947,0.0091777896657691
2.58723690650052,-0.0185547508951721
2.23393224901153,-3.56009666191426e-12
2.3318834041,0.000445037134568338
2.56978234107878,-0.00840042075912378
2.40587702288824,0.00763618775648384
2.34090932922806,0.0123153213992431
2.82917361442726,-0.0260626886797242
2.45443587427553,0.0169482789762023
2.53763000294399,0.00518631518586088
2.67484992914215,-0.00308145525470871
2.55833523823402,0.0102467535112007
2.33738263588347,-3.51990658842283e-12
2.38950816865466,-0.0151421655151235
2.52849902299219,-0.0128632825540563
2.39490049441371,-0.00783867715685116
2.40061758586675,0.0183760574065919
2.53645990768349,-0.00948829542638491
2.37688389728541,0.0396009147292042
2.72701669219379,-0.0143986234679075
2.65849374090161,0.00883848275870969
2.49886741440536,0.00209469043361799
2.23934333827872,0.0499478406685274
2.46654492092833,0.00745714966174299
2.40098654372203,-2.84983148191031e-12
2.38074804631596,0.0552752876865489
2.37646618672003,0.0142864929190133
2.57213960611453,-0.00330666821430925
2.6556509619037,-0.0176871420853134
2.52428161028386,0.0385615244018819
2.44242406276595,0.00656771612280327
2.25906402675512,-0.00302995555194002
2.4638979387942,-0.0156402052630325
2.44165532648554,0.0436341158244043
2.60305986420443,0.0200744626815506
2.51199556482007,0.0214265335568525
2.78528280672519,-0.0179258384484457
2.5887456888127,0.00932265354616074
2.89029092015839,-0.0196433110640901
2.22174086499535,0.0468473070599659
2.2107504961683,-3.6196601271854e-12
2.36972760249002,-0.0157435392430593
2.41650194675748,-0.0114020997899319
2.34837883873891,-0.0187425576980959
2.70749265347759,0.00418370935849005
2.7718871380705,-0.010335775396959
2.47566403730041,0.0271018512086964
2.34091257328033,0.0136707365793383
2.42105676047975,-0.0198692621347619
2.19860552443122,0.0113967753946538
2.75078095376192,-0.0113378783906968
2.59936541907068,-0.0166479924517413
2.72635539251382,-0.0113755594604502
2.66780043467207,-0.0182110052208893
2.1846584636278,0.00958520050381084
2.33854268018908,0.00533936982172722
2.5686880458555,0.0144590810191991
2.5974991665098,-0.00321469479973491
2.63577193452463,-0.0143452962148446
2.66919679158154,-0.0095471045269751
2.73136791695923,-0.0101997632726802
2.52789647251606,0.014618525050213
2.44769752520352,-0.00474683414467097
2.47191518620917,-0.0047354735747836
2.69600060361052,-0.0146599142131613
2.37251479889906,-3.13027381793063e-12
2.73085016891215,-0.0154536604203723
2.53788891839786,-0.00341848297533703
2.58145328646912,0.0266993065752816
2.706328550492,-0.012480281744307
2.60114331460612,-0.0200858117875552
2.39835066042615,0.00224973992863275
2.64213631551509,-0.0107914194790583
2.30001680589322,-0.0157363983198284
2.63953929641358,-0.0128864020860305
2.37626493790234,-3.78352904562007e-12
2.43105055521498,-3.71447317348839e-12
2.58033223938204,0.00323716844941274
2.37110306434204,-0.0294971229386478
2.62953484601985,-0.00555425846056046
2.2772072011747,0.0175838866269261
2.34920477735153,0.0312318127748419
2.52737734648195,-0.00944258424961403
2.69655327403735,-0.0126465915202438
2.52123473166435,-0.010293879674551
2.65071577456436,0.00176105700254114
2.53705583038849,-0.00108172182961069
2.64418464093008,-0.000996249655512427
2.54686517963374,0.00597610888766126
2.57080751178477,-0.015922938156273
2.62426092840192,-0.0087431375631688
2.30601228585012,-3.75866004986847e-12
2.51308528855371,0.0103889925702323
2.65986456434813,-0.00586034885664094
2.64737770777018,-0.0195053362621809
2.46753609569081,0.00979224967122394
2.45739755503034,0.000109027114255977
2.55639799472575,-0.00795357716748984
2.80157819949248,-0.0110511177652219
2.38953079284621,-0.00821016052197349
2.57666829381103,-0.00808559105624568
2.71715193456915,0.00312399377627853
2.36566289960842,-3.88122867178708e-12
2.46994153086369,-0.0174303805452078
2.52450117260473,0.00973128693494485
2.57162073318043,-0.00171080647692257
2.4900720341856,0.00199522545667247
2.68575405468382,-0.0183290098809279
2.88716272876389,-0.019488472296524
2.43689557283149,-0.0116985780591625
2.57652107982237,0.00989448188579101
2.37711272660695,0.00392520047985556
2.48866075153355,-0.00339352919420499
2.61259465628321,-0.00718910634138348
2.64780318436489,-0.00127862823451602
2.6951129090804,-0.00227448725212953
2.53924422549747,0.0185421661098692
2.57152541034408,-0.00443045201918185
2.40797906078058,0.00064064830576871
2.45414904620221,0.000526451227010005
2.65079031306253,-0.00284319114787268
2.78444642703674,-0.0235528435717745
2.56337409574142,0.000451723784125446
2.70950438754154,-0.00606417570938977
2.00018257766361,0.0413849999529183
2.52927306234252,-0.00708299509155708
2.76933060629429,-0.0135918953375335
2.54147380010541,0.0224640265222768
2.60233166172344,-0.0170590639242437
2.38067577725371,0.0177111608442329
2.47393217140877,0.0188095557845815
2.37123491708356,-0.0168991658463016
2.73135570259057,-0.000841485730561642
2.57644622977723,0.00197756272755828
2.58487727519446,-0.00380034097479265
2.56615959172672,0.0157772140381705
2.58351059303583,-0.0217461436181496
2.71586333488015,-0.00187841194817645
2.6928599870957,-0.00625734673526429
2.43765508153627,0.00949782816376027
2.45515968900031,0.027610967676106
2.62099055400201,0.00782500095376593
2.74156649049194,-0.0246177382390742
2.56288748895777,0.00237311524106754
2.33323804446847,-4.2836845182137e-12
2.63930556745155,-0.013068230404391
2.41693823076389,-0.0206498758724785
2.70658219617163,-0.00608335818097167
2.47608728423131,0.00188716419653301
2.54801110771413,-0.00142115747386046
2.59203218611087,-0.00230964490780072
2.5682723365749,-0.000210045708274098
2.46177854876104,-0.0177009281227377
2.43556991531862,0.0192590576783535
2.30182800223661,-0.00263553522367416
2.67094352188682,-0.00999814901495638
2.51857143066244,0.0346050815329031
2.49079619137224,0.0147089064234514
2.22892928283468,-3.45778961019505e-12
2.55871212071921,-0.0222404928831996
2.47831776669572,-0.00245571750563606
2.49566481143601,-0.0178987602940275
2.79211425919376,-0.0111476267967771
2.53558139423653,0.0158308623050219
2.67854850333977,0.000235310858528792
2.61215418432556,0.00711764601191983
2.69735707407841,-0.0163657306117636
2.40150166711273,0.00997490853734068
2.66239977973932,0.01333714837357
2.76091696433117,-0.00840012586840955
2.49621579187602,0.0084366183232214
2.22030410313521,0.0219805924163199
2.43048075491231,-0.00047646694408382
2.62564201504488,-0.00527280036414024
2.62358710885932,0.0188162517909651
2.09495871507544,0.0368601216316946
2.51159784898723,0.000802430547036215
2.49200322564158,0.00192987533106187
2.41359778732373,0.00390339309117327
2.33069396095471,-0.021555727573185
2.51576561026227,0.0200098018126841
2.7473811735139,-0.016323744080406
2.60402390972123,-0.00879736788128072
2.66129372094123,-0.00826491645728944
2.39192885428463,-0.0387796309930293
2.72734010816338,-0.0216130851013077
2.4438325518392,-0.00944855575727777
2.52031932454129,0.00299774169762013
2.42665453598999,-0.00301009389586659
2.33816485705133,0.0129520650547447
2.58926587829238,0.0220957450894343
2.74487403261101,-0.00891499307437577
2.47689635930966,0.00290544202132154
2.8343770782208,-0.0134484834947389
2.61815966492846,-0.0226911180900415
2.66732830304206,0.00339605455893971
2.56708741059915,0.0231704711543571
2.59478134519329,0.00385175116190994
2.53209054327055,-0.00836584067131851
2.59450768671563,0.00275181004350056
2.59063482887148,-0.014995151581044
2.4359309659012,-3.31290550548147e-12
2.50061457097616,0.00631077308537531
2.40359703651969,0.0137695526890441
2.5732007278509,0.00602525909790164
2.49322993685847,-0.00247737350540733
2.42361383361155,-0.0129630238983803
2.40225899027544,0.0186878649510721
2.36016495385247,-0.0353042314703556
2.34493361435997,0.0207324527365197
2.45823020240211,-2.74358313845369e-12
2.52000119094744,-0.0170872118199791
2.52928404355991,0.00650256154186968
2.07604836425708,-0.00218564432887008
2.46295483616906,-0.00884575862050496
2.14579036271185,-0.00374453523576784
2.63316726350151,0.00704368534377808
2.19598909833133,0.0120261925027234
2.58274763716268,-0.00493626538712838
2.75553553537041,-0.0233009854550232
2.69957314449139,-0.0198602079038041
2.50909625668484,-0.000341550521022249
2.42333102146533,0.00283328038851333
2.49921368351057,-0.00636017615144585
2.64565049432736,-0.016261774508565
2.58102589780384,0.0111511376994204
2.52253639354482,0.0117129748538043
2.56658808550288,0.0183233945410686
2.46103088740564,-3.42192940649966e-12
2.47810548275409,-0.00806822896184761
2.54788751915011,0.0136550196828797
2.56157297721021,-0.00336590649644719
2.54369320425226,0.0120948834083379
2.36461492244325,-3.66118246830638e-12
2.26280902039092,0.0091439030700407
2.60452608071257,-0.0203907834305541
2.50770406561824,-0.0319740772267891
2.75038429501168,-0.00958936592863008
2.44792311651979,0.0148890461439475
2.37316658569491,-0.00519314349527483
2.51197009534161,-0.0194141808086072
2.32083339058427,0.00405966797624802
2.50312042700564,0.0101154813092305
2.41475481671114,-0.0254591923455283
2.5188743247626,-0.0157566612859321
2.48669369180545,0.0160771882017699
2.49991698468504,0.0100898616244698
2.48106730833509,-0.0145607855447081
2.6529421592186,-0.0130396617451737
2.28778940895258,-3.48010509299002e-12
2.32763071811398,0.0287317730315496
2.70042888315833,-0.00995703757065231
2.4715265647932,0.00533245195627557
2.43537966071858,5.95137725720729e-05
2.18822457082424,-3.98414634616984e-12
2.54098474346315,-0.00944929356941471
2.64048828423306,-0.00269390858904978
2.30650392076732,0.0337044409697418
2.51150639369125,0.0302315692931925
2.65248800496633,0.00712374989773229
2.54953839164527,-0.0037314517286573
2.50374542120275,-0.00848031067242588
2.58402187165746,-0.020845432578143
2.35497237832754,0.016190300524171
2.36621673350428,0.00830501425669544
2.71662240554887,-0.00608711741297552
2.74348086761048,-0.0148399096753793
2.58089275320739,0.00370970645057173
2.18277052987589,0.0552274003319742
2.46435696679914,-0.0220082859553863
2.55600593723339,-0.0180584848711224
2.61293786771296,0.0151064529068221
2.64022487406819,-0.0149400629969759
2.48877885459217,-0.0160861371406423
2.56012154388097,-0.0112403960131374
2.42141069994145,0.007428976706642
1.9337215022436,0.0138832630427785
2.52860513188632,0.00223676683228169
2.39102304311552,0.0272549900922362
2.59580323871637,0.0178370600392302
2.47669318658016,-0.0063278782822796
2.21626617845431,0.0222480182551991
2.36134536473478,-2.76534350973634e-12
2.54574001944848,0.0102140352904626
2.64909663936183,-0.00627980715291387
2.75895510986249,-0.0239091611003373
2.17125925000335,0.0155667470265064
2.67728192682835,-0.0115942803645825
2.63247619983914,-0.00168692372817053
2.57617300142343,0.0162708669871111
2.28443722305812,0.0215680266900898
2.74250097163007,-0.00752814459674844
2.55220503182416,0.0101907185975964
2.55675487732672,0.0148752645678357
2.58457796790826,0.00240727538645147
2.67555143146689,0.00375808505928599
2.70522331664351,-0.00365164475476981
2.81047080946021,-0.0156464326038511
2.33497288225981,-0.0020745569469604
2.59091005638224,-0.00183342043375267
2.56963179243828,-0.00452844524862572
2.46519300841435,0.0242244640563015
2.83528913797151,-0.0124661825801465
2.28490581193002,-0.020342596191225
2.53010216724389,0.0044143281677741
2.26855732468221,0.00183348242654557
2.4034453360113,0.000890807296384855
2.52779595347853,-0.00962131863141724
2.64197264006888,0.0030637936242473
2.64114955365876,-0.0193058402428094
2.62562573692672,-0.00480312382473569
2.58370090802311,-0.0155511873921522
2.42276160069972,0.00324573791136917
2.60362849503252,0.00264005750432739
2.56741565799793,-0.0170456507632609
2.35624902182416,0.00269721475308532
2.33473402100335,0.012997975103314
2.62113101876046,-0.00932681510858285
2.24039179057754,-4.30089297509539e-12
2.72931243120456,-0.0105143762825017
2.56249746555152,-0.019150699090264
2.72464489408618,-0.00559127726546704
2.49264122403697,-2.82590617572964e-12
2.81469348515881,-0.0120490948788506
2.4859825961104,0.0141162082288533
2.58741288160608,-0.0201386835342469
2.42865049950045,-3.4644509483428e-12
2.76689778907851,-0.0208838891151312
2.55481285959262,0.0085823486435232
2.89588540599472,-0.0218985944126229
2.24523271591075,0.0550154131685531
2.52027406014186,0.0275667567682171
2.4190597494991,0.00201159802933099
2.72963249976909,-0.0103504646501014
2.72832343863976,-0.0164396659955692
2.52646815908848,-0.00981714219293844
2.71343696025187,-0.00385405831562541
2.67081379737088,-0.00157188305803935
2.4555455710616,-0.0309349017877653
2.4499288512554,-0.0207130471640806
2.34073034235991,0.0213072766162573
2.55963947031031,0.00434135894103332
2.37783159400164,0.00315244259610536
2.5551651291608,0.000789504797458374
2.83772840793468,-0.0143940846771554
2.4301613337587,0.0332498913705077
2.34256910813034,-0.024338325765984
2.518309834593,-0.0156318462240865
2.36987771802217,0.00432461618788132
2.83521824224048,-0.0199597763544088
2.66257713177474,-0.00568059461835824
2.53918683641019,0.0102191861658275
2.68563963547202,-0.00427663723657434
2.68884182806518,0.00357365861960562
2.42167571531437,0.00562418127588055
2.43553239510436,-4.01612076927904e-12
2.73150059471915,-0.0172839575932754
2.54471957246137,-0.0131702628579966
2.50451194375861,-0.00216881770022481
2.7403987653427,-0.0186642189380443
2.63098406839782,-0.0163294409289481
2.5423334697837,-0.0116659875140922
2.28372476191313,-3.85536047531332e-12
2.40901128542566,-3.18534087995204e-12
2.61587042636376,-0.00308036427357333
2.61471894238517,-0.009010411860358
2.53683162833745,0.00156015785959202
2.66059839333729,0.00170089952773939
2.25506427601733,-3.09091641170767e-12
2.50938755049202,0.000723211778091482
2.38001575788497,0.00801564385970588
2.65807220426588,-0.011470953066184
2.32936667451447,-3.17690318496489e-12
2.53725007612727,-0.0134288195757851
2.69212643500694,-0.0133697654042607
2.55242794162241,0.0164578581373751
2.35301715689257,-2.97817326355698e-12
2.43575490048586,-3.63253871427105e-12
2.67701585029154,-0.0126286811782392
2.64405075584397,-0.00117575008608262
2.48533416245355,0.000688836474449839
1.77520350302301,-6.64124311100522e-12
2.63405454687089,-0.00204552776107564
2.30894900587146,-0.0217606539950402
2.47367734979465,-0.00771459043775874
2.21543714164722,-0.000278523021447263
2.75053950992225,-0.0230666163735495
2.67484103086518,-0.012895583317227
2.52661634190891,0.00130917873825442
2.256436119341,0.00725463777458701
2.47757120923519,-4.32975877373565e-12
2.63783834716323,-0.00159448685877922
2.24035708922948,0.0382344360337135
2.43195025794227,-0.000543326602767458
2.36796630680216,0.00108070445239977
2.79079805756017,-0.0122371358522704
2.54934372079258,0.0106541881365849
2.68767478496272,0.00549136587668791
2.54970384643103,-0.00860854407196315
2.57110396331675,0.0091709752493378
2.43098857677161,-0.0236047952596148
2.48188333057155,-0.017471219110727
2.65052037557344,0.00479495281097786
2.39296186407488,0.0165260250223596
2.68647090811743,-0.0180526348949707
2.51894672146813,-0.00148184188750289
2.6084562870608,-0.00372951647130737
2.78771796788788,-0.0247296234658264
2.51107930636728,-0.00132383063009239
2.39836557453504,-0.00394630876538266
2.42965682752651,0.00305239630313731
2.37913657112093,0.0385338582477048
2.50177497036138,-0.0101129912525893
2.57434175358793,0.0141695234063761
2.80660738990478,-0.0164821560821283
2.77592555731367,-0.0314379946430048
2.52799738705493,-0.00460568908098508
2.26776010862715,0.077307187504695
2.46470746972052,-0.00135676457023126
2.52647610399381,0.00626272281239038
2.52191694735632,-0.00773140397653133
2.48996936540847,0.00264500842295134
2.55834309974797,-0.0262317264432449
2.71040113356255,-0.0133001234167472
2.68753763361752,-0.0048713797062524
2.64947276278627,-0.00716518978732356
2.48148427029202,-0.00100370749130074
2.23467310059168,0.0610506906921388
2.40529912550073,-3.76454423189898e-12
2.60930119514158,-0.011544868918415
2.56754057684982,0.00258860255442717
2.43262177708463,0.020804663646946
2.61179858203635,-0.0129902791736095
2.5797824546585,0.00843226322004714
2.32976876968399,0.00743516160266838
2.50919543429637,-0.0169040432137234
2.66828842738708,0.00403687688643184
2.54559063763235,0.0145607352099986
2.4930769046963,-0.00301653529153478
2.18980526168377,0.0320541526880333
2.53016125638584,0.00876270694842457
2.43029371046224,0.0056995908144985
2.42091396895003,-0.0032410770531443
2.68125538085511,-0.0150008340427711
2.65570956105611,-0.0103344526643966
2.31504921912782,0.00794396396480551
2.37251153308865,0.0217001038269689
2.69200094654507,-0.00195633920313582
2.6420101009091,-0.0083633747803159
2.5695047010734,-0.020384318691939
2.65733020514818,0.00979048673121602
2.55735031722506,0.00488993486246991
2.23539505619493,0.0468394032902679
2.62603158784722,0.00502006439395236
2.45110016640865,0.0265881821899049
2.46356729822115,0.0125645934991006
2.63108434182253,0.016207990441412
2.49054378481332,0.00310366995978939
2.50081040285628,0.034100070108936
2.55246638094552,0.00426219404863037
2.48153347096695,0.00949544698879873
2.67770639263815,0.000983906432549975
2.53979417926368,-0.0273539527620945
2.45515508265373,0.0208520169329159
2.54536257406648,-0.00557109029002989
2.74365996221565,-0.0265720729635504
2.80466813753875,-0.0206235893220929
2.56180535053779,0.00888702217472198
2.3886951633958,-3.61211061061795e-12
2.66237071707105,0.00344532887687687
2.44798841244333,-0.000127638341652081
2.740222555971,-0.0242404895276064
2.63605855018462,0.00327179767253388
2.69761100256765,-0.0124593668379832
2.01306717830925,-5.24069676544059e-12
2.54280580234187,0.00726250257033545
2.60219623869377,-0.00711445393577426
2.24415854662719,0.00238302914179817
2.33764382824284,-0.0162044171066279
2.82195311485783,-0.00190185091767509
2.63802601613738,-0.00562979589476853
2.44749496263567,0.0308376439251859
2.59810791842114,-0.022991775996561
2.76683652191121,-0.00812109619238416
2.37807180161289,-0.00322082237591276
2.17084123321508,-3.77153863695412e-12
2.66589141015643,-0.00524172957592756
2.52554846283307,-0.0121392819255118
2.23159469401592,-0.00276260393245409
2.75430890216339,-0.0282760218929368
2.53658158283184,-0.000616275317874726
2.54230271124759,-0.0112219080403269
2.3690744940298,0.0202729040446084
2.51539535212302,0.00433775241394718
2.37304352217798,0.00659555936964346
2.84539434621961,-0.0172536551918053
2.60620021723105,-0.00897426363034037
2.24394850360305,0.0410032350959663
2.52922332444134,0.00738635343518435
2.63608749998874,-0.00396120466807859
2.36003741138049,0.00168017205100718
2.52989643921115,-0.00678310498333823
2.50220430406059,0.00509231844659669
2.76152225435424,-0.00989733882589044
2.35032761362985,0.00266494085127322
2.60282550020661,0.000929018483687871
2.29532772252073,-0.0112164613390068
2.54156380598865,-0.00246843972295363
2.47674993198812,0.00973802573533034
1.9639312094495,0.0074843893917883
2.54776481177938,-0.00686440271367234
2.64970176863092,-0.0224725591238363
2.48768080739415,0.00578246966920631
2.62406401002627,-0.0071513008706886
2.46126110820307,-2.82135426132868e-12
2.60272748933986,0.0130583889482093
2.43893559189743,-0.00672488385264181
2.46441839153451,-0.00705768707325433
2.6886770044685,-0.00289613956404516
2.50398606312817,0.00813669107853088
2.37844458513346,0.00439787609834325
2.57805784888235,-0.00131111745824264
2.48025995256082,0.0391938284777004
2.30285082409,-0.0146225059390175
2.58631153968348,0.00960083855719002
2.48199998320833,-0.0133131443463008
2.58563939587006,-0.00234008537284369
2.3613566344338,-3.6347591603203e-12
2.69772758983,-0.00442797111248644
2.72126722952761,-0.0200169811076576
2.74927279202439,-0.0114808348008103
2.44924707466506,0.020457747046695
2.28785723832914,0.0614145645365198
2.47586610140689,0.0272435570985811
2.50478298303036,-0.0009735157686383
2.36313774240623,-3.92241794600068e-12
2.52736766218793,0.0362181384756636
2.45162776162228,0.000569366250074754
2.66192541923322,-0.0202730699026427
2.57089908935367,0.00298472279300643
2.4901971204846,0.000364337869571407
2.48772198047238,0.0198130607923387
2.52507383399598,0.0169630444053653
2.65745853908198,0.00111465732006116
1.85846650861548,0.0156899578350943
2.43298709020663,0.0144770532182331
2.71960578908796,-0.0233918384306128
2.61292367839355,-0.00411249678572151
2.34093508193548,-3.41471295683959e-12
2.4364944943605,0.00332805602945097
2.42149737634516,0.00848407258866807
2.78380378321406,-0.0182984872758735
2.39033466709411,-0.0209823972981164
2.23959732615556,0.0376821258624819
2.75657308323654,-0.0105764364568466
2.51304522237939,0.00511125342600205
2.56263677187953,-0.00489153871736459
2.53356192312134,-0.00369730955758429
2.3368600844963,-3.69049235615648e-12
2.69819491698667,-0.0191346809776265
2.70486239206067,-0.00336126058947717
2.10495482032359,0.00356043564239
2.42989542238671,-0.0025196292099518
2.61862232560351,-0.0218179055202239
2.28284781412417,0.00593719719400104
2.59795103542237,-0.00525038739663269
2.57794683967236,-0.0181726026066471
2.80308321499659,-0.011345466142153
2.55099111603136,-0.00925437599009826
2.60227524476193,-0.000327331868719416
2.52166241851603,-0.0131093885741975
2.45091902705394,0.0116328617062867
2.58241093947457,-0.0101256297199572
2.6837255140111,0.00345285178364646
2.84427402098339,-0.0226503156132056
2.44966588758868,0.00305984985298718
2.54971323810712,-0.0100791255669775
2.57968377533541,-0.0067664331818944
2.8000962715559,-0.0118338889469258
2.57466537068657,0.00228351007248734
2.85441630256462,-0.0146342216169663
2.46376641508474,0.00730070628761387
2.2831615590485,0.0360844796839331
2.32865727861301,0.0496423122452707
2.39738959828352,0.0359769391313482
2.36819580202022,-3.61122243219825e-12
2.77453875488365,-0.00792871016872215
2.3679816333908,0.00534084742107638
2.61880245814801,0.00087527707959506
2.63928970314512,0.00512815512166753
2.61310068573527,-0.000898592357606476
2.62239939867188,0.00479434696975639
2.24379191306023,-4.42446079773617e-12
2.55980367532373,0.00765726764192509
2.6062347023621,0.00273623012964519
2.28107248440684,-0.0287886556654648
2.6737986583945,-0.00401317974811616
2.47776856635368,-2.66003885585064e-12
2.67425742369427,3.51341210236278e-05
2.78079999518591,-0.0139061493032067
2.77026706066703,-0.0109944996472419
2.48676497980278,0.017624937792345
2.61280037211118,-0.00269230862279363
2.07642930831392,0.0291420951181907
2.43349358073106,0.0175611583316422
2.6036136562189,0.0178060965832126
2.30079864163258,-3.07098790841565e-12
2.52195323251486,0.0124309900209267
2.32360663473506,0.0594970956031403
2.58648282614872,0.0168238924569594
2.51044963598901,-0.00436262451537295
2.60318643251788,-0.00703853602645615
2.45258768402814,0.0215732375661778
2.64355212472672,-0.00935204042671423
2.70814196391093,-0.00736369213193477
2.72307342093441,-0.00604372360340844
2.69151631311727,-0.003624621130012
2.71195627676529,-0.00560533146254572
2.3902110678705,0.0203822270252733
2.4794746297634,-0.000173926395875879
2.62814509315371,0.0107353173238632
2.67139578071856,-0.00350037274323067
2.46542858212542,-0.00804325059484462
2.48411883362105,0.0208509695977863
2.72967715009868,-0.0196779876110251
2.04892957992116,-4.59010607301025e-12
2.74556212449467,-0.0057811875024793
2.4813979570687,0.00497043646394135
2.65542398140938,-0.0112058512864096
2.41759860783084,0.0189459895065144
2.58694187978574,0.023069334042468
2.57021821489787,-0.00974667499717424
2.42691241902161,-2.99837932260516e-12
2.39864533150975,0.00553487918320744
2.50472781943122,-0.00381398708798297
2.52440290797347,0.0128469238244845
2.40603547829092,0.0269501443556434
2.55556166440021,-0.00159103924498843
2.59994064521291,-0.01185453707088
2.6887022349887,-0.00702459025422236
2.55616368893844,0.00117073808084184
2.50293221715129,0.00585293264182685
2.45745626597291,0.00482592142234167
2.48060787634531,0.00265678721322782
2.68399901189858,-0.0163625623755681
2.56983440104516,-0.0257457141213503
2.49749394548223,-0.00572506937936779
2.34572313253511,0.00874387650809039
2.55684768963461,-0.0157481800067873
2.54351266012212,0.0100547930366424
2.41480325094014,0.019621131724428
2.63807091063422,-0.00159643805404414
2.55263327728263,0.00496105046898965
2.5232773881457,0.0151319419577488
2.48838032650233,0.0233514331887082
2.65614477878607,0.000884679501352403
2.06884552412723,-5.20250509339348e-12
2.55164221045516,-0.0164306374903255
2.72138167442985,-0.0120354732653692
2.67620405736201,-0.0122350881821846
2.72835546620795,-0.00562423876709794
2.58993927296696,0.0129327648014142
2.76674629887829,-0.0169168325590085
2.64587613451286,-0.004094713851654
2.67676964506224,-0.00181744702912534
2.38770667299046,-4.5896619838004e-12
2.60167660950238,0.0145258841976127
2.57719438670843,0.00226211219459144
2.51364025330972,-0.00903440142661044
2.45959848696124,-0.00799328502987273
2.59202631110933,0.0110179593823612
2.68517002501355,0.00170686215118426
2.69602890073423,-0.0167638053645982
2.52002545887748,-0.0160347740431109
2.68956601925572,-0.00788077214049249
2.48186736746952,0.00107012265505557
2.69670458567033,-0.00141048685610545
2.53733730712174,0.00275011723436802
2.62963265192858,-0.0179529739908027
2.61601302732452,0.00114014584258482
2.62272567596399,-0.00261399923099453
2.3591823783454,0.0252397755926422
2.58345787555674,0.00346018214281163
2.69278522929334,-0.0161893404696869
2.67946761813158,-0.0156224160877846
2.7700298784667,-0.0138989109327318
2.50890625742636,0.0035758585640206
2.64851491504049,-0.00525170378246431
2.34056666882983,-0.00491893956558986
2.54860126720063,0.002847714097446
2.60437240442042,0.00557342116360243
2.64667321508228,-0.0151619789785874
2.40352692890888,0.0039288258338645
2.55431852049857,0.0227619571353873
2.02463600590909,-8.05885324268729e-05
2.55182012467355,0.0148914456439549
2.6260226083633,0.00148770838477108
2.35402844170292,-0.0212910563050685
2.47133150595912,-0.00621381474948501
2.48665865392936,0.0177561106181708
2.3034887931401,-3.34116068145818e-12
2.29463298222996,-3.40039107982193e-12
2.44856544292992,-3.28037597085995e-12
2.69919794396273,-0.00811475761569225
2.67499121681428,0.0051454271835113
2.38038758002131,0.00845589895043614
2.64309486041809,-0.00277896623477569
2.67034773637728,-0.0128067968281656
2.29962579801167,0.00931833374238777
2.63394116972022,-0.0030161586405093
2.57821805611474,0.0138159208162263
2.63071044706718,-0.00380908784242051
2.3499915733704,0.0079221362083034
2.37022218347056,0.00923496352898689
2.43243460863132,-0.01319673675851
2.65673640997779,-0.00871348372964903
2.81209177885321,-0.0120936132658832
2.56798065090433,2.66997394511859e-05
2.45707570181832,-0.00428567694078086
2.74670735522242,-0.0266930713338325
2.50678249610106,-0.0131847200729672
2.72786136712065,-0.0126796133418678
2.09396912675673,0.0258111164475503
2.42973225831103,-1.61382018859513e-12
2.19562323929895,-4.89897011846097e-12
2.58462629481835,0.0119286010733766
2.57525743529077,0.0164042354575741
2.63511354356496,-0.00243333226495496
2.57208898236183,-0.0023380279955223
2.44637477000091,0.00159768643661351
2.72325602397047,-0.00569679789197508
2.55552724835968,-0.00503198269849831
2.53163394601128,-0.000776728791770154
2.62316104496182,-0.0222740621466327
2.28397041344189,-3.15680814821917e-12
2.39763121520732,-0.013882054743518
2.81099125208791,-0.0119901701237329
2.50334367361962,-3.63925556357003e-12
2.80572540847988,-0.0122866060006656
2.125909512546,0.00193240430847008
2.30927054944649,0.0473575001335866
2.5697756625306,0.0185497677364751
2.65561937604628,0.00312610238866984
2.31417838614818,0.00626749415792405
2.5833650862844,0.00283857631499079
2.58929378054905,-0.00214556166745428
2.59103694703347,-0.00378305785040345
2.01007673293772,-6.3119509619014e-12
2.77265989742952,-0.0272804379853454
2.60324858019475,-0.00810728719555065
2.50062799019534,-0.00543722492918808
2.51283799230052,0.00698080127846723
2.75988216984956,-0.0121340062705766
2.43436850657193,-0.00941898058456264
2.67633063478802,-0.00873737782674422
2.49950427299271,0.00134755419569216
2.2952337018274,-3.2058800059076e-12
2.39771861059825,0.0120862130766694
2.62128104655723,-0.00111647730016301
2.77772562525089,-0.0130776809252399
2.38531457512783,0.00154448488894054
2.63706432848943,-0.00393311356966031
2.41391622004204,-0.00560360751399763
2.67422459707056,-0.0195084470557613
2.59554301483834,-0.00523932968433921
2.51506289891913,0.00512245125915761
2.69997630857156,-0.00270818104201304
2.59716273786449,-0.00532122005930197
2.25449292424264,-0.0212147823637945
2.47731247101844,-0.00726870263439922
2.51940052484203,0.00261810106760935
2.67996567827087,-0.0175238600840361
2.47037971358621,0.0307831438765652
2.5409960044466,-0.00652954369640907
2.51555912171927,0.00597844376629064
1.9722083960241,-4.31388258448351e-12
2.30491194477314,0.0182863789449816
2.83876175392865,-0.0272328809490951
2.34235304333288,-3.00043323520072e-12
2.53619450361774,0.00179932511609643
2.64387268047944,-0.00517877370797382
2.47576900377731,-0.005269583772195
2.47371858898732,0.00927546760268344
2.69001074057101,-0.0113746035278321
2.38205560084127,0.0162542547620599
2.52481759694556,-0.0101365293639233
2.39061017479954,-0.0061931336307659
2.4440269206989,-3.76354503117682e-12
2.60847735778108,0.00917842304573518
2.48213020647195,0.00524963382035543
2.55951730343199,0.00454998361060893
2.52118256052901,0.00595976323636821
2.82561398564443,-0.00714481111891646
2.29706314825072,0.0308835457082012
2.44886217053752,-0.0132762497696481
2.57445326130315,0.00249127951100242
2.22579977060597,-0.00468880681407369
2.14418235044042,0.0140552358660577
2.61530482633133,-0.029380625685635
2.58973778192061,0.00839324497719324
2.34944361497705,-3.85058651630743e-12
2.28024147261196,0.0552779010192398
2.30531297271278,-3.54372087230104e-12
2.34556083300127,-4.16555678839359e-12
2.58578238128628,-0.0270129735848356
2.33432928803625,0.0265286008317542
2.38507981028964,0.0291581320577186
2.54077404156269,-0.00554884322283039
2.69620417550578,0.0103288008765194
2.77182209681725,-0.0134170403699657
2.64237315743643,-0.0103740742438129
2.41812666199228,-3.54410945035966e-12
2.51074797686378,0.0118046681387359
2.59225354020877,0.01411351958753
2.55873840155595,0.00178058731368513
2.5393216234411,-0.0233620950862226
2.6605723844928,0.000537319779843837
2.53917850078838,-0.00240788903256639
2.53312790214173,0.00770392512782497
2.23195083373916,0.0151529552362721
2.5824342284264,0.00359664068009324
2.46576862102251,-0.00169920376895855
2.12343650767323,0.00461622720899535
2.66851651349545,0.00220998112051102
2.46317199819813,0.0120895482157855
2.41807294582934,0.0492766862697697
2.34169411632557,-0.00926541946138504
2.33104368381856,-3.13848946831286e-12
2.19814476712698,0.00599007916441602
2.81314049418808,-0.0193177654400066
2.59741686257314,0.00407690249012166
2.67346304842087,-0.0274125094624703
2.41923246558812,-0.00490092357582605
2.21306587772846,-4.03033162399424e-12
2.49443211034715,0.00423973512284703
2.53075326526893,0.0258816434388358
2.6841064285289,-0.0121070495386603
2.54778825266895,0.0303158046374731
2.77658360165679,-0.0120646802994391
2.40942076272226,0.0105823825081039
2.49870710155144,-0.00313867768234261
2.29011744260231,0.031875900295479
2.54251940933557,-0.00728948488754783
2.69735192785337,-0.00457183734006111
2.73813309121201,-0.00176574028532794
2.34705186559796,0.0280632726828166
2.61433305134698,-0.0106539000751387
2.66050243329886,0.00575037843473203
2.61266229825274,-0.03261381021767
2.46919419072383,0.00230805701930153
2.64745021052432,-0.00422659277893417
2.54578033573251,-0.0105040551639483
2.4236654091894,0.0167811237080401
2.32363206058511,-0.0324077866344407
2.63649111844344,-0.00866364214685006
2.42642401447043,0.00542914352517393
2.71707526235166,-0.00529841596317515
2.5688931975211,0.00232773005204573
2.44829439763626,-0.00357450458619235
2.55584634495257,0.00636643781025298
2.42511242493387,-0.0133679276570368
2.50391771767548,-0.0020534460737337
2.51152182042401,0.00147253522764312
2.6180616490115,-0.0237305230431613
2.77111995493986,-0.0236823004580423
2.76611547340661,-0.0166379165596437
2.73329374249718,-0.0142010490823664
2.42046304986277,-0.00486573398624102
2.40819792224936,0.0297392263530464
2.57834696438111,-0.0157203727324147
2.38756775850878,0.0467497609353733
2.61024498455321,-0.00929919384963124
2.71264685447453,-0.00938104921003419
2.09133192834777,0.0595539499896537
2.76216848014862,-0.00128216226962369
2.36872454525823,0.00463343562210677
2.70463148749772,-0.014593378933876
2.51918968998253,0.000528361129269683
2.61820858419004,0.00306305109092048
2.53790616223022,0.00839161979727854
2.63129355391694,-0.00579193812155804
2.47242029476838,-0.0153530261911549
2.69063531757231,-0.00644967894900222
2.80142391873719,-0.00717798465912306
2.589935252581,0.00586251269099852
2.60035983464631,-0.0205325056094285
2.63388537012,-0.00232080203906521
2.62004942787122,0.0100364652793501
2.6349866986067,-0.0202011873794935
2.53584802766855,0.00930598373720914
2.70584335749668,-0.0112472810678761
2.68662331402433,-0.00230006319141507
2.60408927086333,-0.0177446100763896
2.53848911117105,-0.010070281536439
2.47039369186295,0.00081334796604654
2.38441451103889,0.0197020543283219
2.70900379662508,-0.0143597695386632
2.51493272785538,0.0222074515367025
2.67810198131756,-0.000194758154832775
2.50457223216099,-0.0114862213039162
2.4424221823406,-0.00582626823813193
2.71937462686486,-0.0164673533970452
2.47858351970863,-0.0222916416226953
2.56933567014067,-0.00342402337068815
2.48796770588708,0.0129551735891429
2.51723932398835,0.0086450862843
2.32365998009247,0.00715367693355634
2.84662913207994,-0.0222961714763428
2.5408136058921,-0.0185638206860298
2.51074928775927,0.00118297947645324
2.56364810162903,0.0143302665008508
2.57101600130061,0.0034933253470566
2.34295164955408,-3.85991238971428e-12
2.52719647122868,-0.00830614607081226
2.58865989813495,-0.0121340209916201
2.63843775574483,0.0120738734004493
2.7727819083675,-0.00716816459797376
2.39297273854955,-0.000883100198944664
2.47706818000849,0.0319103439278138
2.78530400021186,0.00118213927510319
2.00525238380645,-4.53126425270511e-12
2.702134288882,-0.0145661560638307
2.79164350145758,-0.0186233407823213
2.59986270801052,-0.00827428194115803
2.53657192047742,0.023819073354364
2.64070192883031,-0.00203958887519834
2.5636696469263,0.000829157028153005
2.31805905873101,0.024685312408788
2.28829699925554,-3.77986530963881e-12
2.37970253035676,0.0288439835691773
2.40381604139589,-3.41149331006818e-12
2.75662270230305,-0.00573535893211563
2.65964853391351,-0.00584660828747435
2.50681976780563,0.00690841343964554
2.33124230697249,-0.00822948460811146
2.64890664187505,-0.00698488871275987
2.54165276633493,0.00690433631812326
2.2714115892701,0.0235641604885639
2.511984955589,0.000653489164283039
2.42771271609329,0.0218062044636224
2.47490530458295,-0.0100246792706122
2.63764881796493,-0.020486949742908
2.44614857863956,-3.10307335382731e-12
2.58177478365468,-0.0118002071222059
2.29317298629921,0.00813905176652607
2.08338121034414,0.0668104150924868
2.61891837506512,0.0050648498264278
2.55994345348043,0.0234205946572785
2.54919472087344,-0.00423653482085157
2.60181920361626,-0.0159341247625637
2.1796670768125,0.0418934619941817
2.288245551249,-0.0153774290214132
2.57842565689061,0.000962696704161714
2.17825915499469,0.0318967939804099
2.85471199544266,-0.0265621452799725
2.49731826104799,0.00327766095596782
2.39992145304457,-3.16829895652404e-12
2.71415125910565,-0.00464092841474395
2.63049404215901,-0.000197079856524673
2.30952296138503,0.0441234833024369
2.4223074587525,-0.00397537052193531
2.45974552272951,0.0112513255021475
2.74145961038189,0.00447843351065846
2.52105870905982,0.0103008544732108
2.37623920987796,-3.3797409315639e-12
2.61231309998209,-0.00824368865797948
2.587991258701,-0.00590468275569095
2.65725762341955,-0.0175767164345323
2.34510791807725,0.00456790078161223
2.57069699635051,0.00524781521124834
2.55855646741836,-0.0102410988405392
2.43872395736191,0.0112361492543146
2.52417215334899,0.00991880324031535
2.59385379200066,-0.0156189214334367
2.399416596537,0.00519780697300826
2.17954706910666,-0.0142893142320085
2.53363593209775,0.0193147794878664
2.08944061797424,0.0566453920712365
2.55255192034643,-0.016222831000375
2.75156537919306,-0.0171735903235699
2.47766164503443,-0.00594182279905192
2.60725948119936,-0.00629428832267648
2.54003440505753,0.0264505245439015
2.35871236538402,0.042861955855292
2.6436955584909,0.000679763174016745
2.36301893569056,-3.18384207886879e-12
2.49938139357099,0.00726865366005175
2.6053117647564,-0.00577941877546462
2.62670775444664,-0.0133308953452076
2.64777851028029,-0.0104277942504508
2.70668771346283,-0.00246647262769639
2.59207362414952,-0.0144214831726962
2.56548391493785,-0.0115451984494103
2.46380045559424,-0.000873399202320657
2.67539289392932,-0.00297830237951985
2.39499250230416,-3.27571303415652e-12
2.5200794790631,0.0129104883273817
2.3271008782709,0.034707188596835
2.4843490023572,-0.0158510294253089
2.59847434769975,-0.0213808442685721
2.57040063441553,0.0226866260927694
2.66667340074565,-0.0120113849679341
2.6133045086159,0.0034344524483611
2.48595943062377,0.00384381393954308
2.0856183416005,-4.76718664543796e-12
2.45714835122823,0.00300347978148635
2.28649119360076,0.0308303625055374
2.65685181264607,0.00459322504713322
2.6137427775222,-0.00163369967052607
2.47437485357113,-0.0147683132304016
2.55774720930058,0.0195091485718066
2.58308671014022,0.0010062651367399
2.61812968732471,-0.00194811655790433
2.5657506813436,-0.0127406800818888
2.60634828751763,-0.00961050009837949
2.66061932647264,-0.0020730049495094
2.73295008310467,-0.00535337261735902
2.80612777293504,-0.0111296190209172
2.35381976155262,-0.00376710838089489
2.29993316372559,0.00182350666114384
2.60614626989932,-0.0249116176904308
2.64715471580216,-0.018468138620684
2.57229398592429,0.00262780544848795
2.74795791678736,-0.00503204409301466
2.83178159941575,-0.0103833675420093
2.73684969257515,-0.0115503429590651
2.56401732484239,-0.00781807779084587
2.78583187386593,-0.0195290912848272
2.34924239473584,0.0227115816174475
2.40497365577315,0.0242275427785174
2.44766226247706,0.0404714894511898
2.55045526905528,0.00193209739673034
2.57084382988793,-0.0153072292291615
2.40353592477143,-0.0042638560991497
2.35934440677821,0.0258932825358482
2.37867887584054,-3.04217762092662e-12
2.50045995074887,0.00676429246970878
2.45607014953866,0.00238081110068711
2.41775823183012,-0.000406883194887853
2.61168218371987,0.00841477344058617
2.47941608220107,-0.0140742056647726
2.56183095734718,0.0209665479183627
2.5276034987594,-0.000409956761230845
2.73558520240916,-0.00891297052187312
2.42259693692504,-0.00494306190239863
2.62747588537736,-0.0138671001492026
2.59524422690022,0.00849358984492266
2.84117743171033,-0.0220219588344822
2.54289575577203,-0.0169902255868268
2.42135144517389,-3.85425025228869e-12
2.45803474383557,-0.00642996609600488
2.3773638440573,0.0135816209798376
2.58162890355914,-0.0123844674622123
2.32566870430757,0.00644927728478972
2.62553572541928,0.000180403587727251
2.49633631437896,0.00882294652993154
2.66621326303867,-0.0159921918129055
2.61057562434482,0.00337509720856904
2.53183304513809,0.0101860560490119
2.59921274165642,-0.0104706370523122
2.69934012478341,-0.0197357654230188
2.66544096021421,-0.00922009425735698
2.55329334746593,-0.00961730076154588
2.07783845802919,0.03622238418381
2.37001113769963,0.0140914415024987
2.43792054939382,-0.0104277209099269
2.45686549256053,0.00422137992341226
2.35063264735006,0.000505767639998045
2.53246349607234,0.01078419183301
2.27462411274157,-4.16444656536896e-12
2.46016565066531,-0.0235682533313169
2.45892174031498,-1.50990331349021e-12
2.66972911305259,0.0035070462392483
2.62463497960953,0.00410621574919112
2.71534186337441,-0.0110348972300047
2.37541668066679,0.0594170637020778
2.47608276523376,0.00541143795125887
2.46265803643701,0.00153329214367182
2.42045342748936,-3.04301028819509e-12
2.55428491168039,3.40155681399779e-12
2.2402086731926,0.0322145000040054
2.30709714004682,-0.00344280151614557
2.77677904475221,-0.00869585625805902
2.57541245407637,-0.00408319634377385
2.50204683695251,-0.00982622855615872
2.43514842324525,0.0130380612263022
2.65403330473187,-0.0214831620973538
2.32883676240796,0.00789298159330781
2.47207071506884,0.0088675279446096
2.55261675424157,0.00997758384624814
2.51427750690385,0.00846804540430407
2.38784856066325,-0.00502565667573079
2.39721595203785,-0.00240424375793902
2.55691135772385,0.0308338168111878
2.58585620256741,0.00535676837765514
2.6676292656634,-0.004748775966884
2.58148840633882,-0.0285283053846366
2.44874799156036,0.019688621060999
2.19411319792035,0.000743689414765492
2.48900185539285,-0.00312695943745239
2.52357508382657,0.00371041145950729
2.47950197633698,-0.00956219944306397
2.74561323437224,-0.0256815532581937
2.41907602494527,0.00558577215031986
2.29437336121939,0.049555958652256
2.37864604793745,-0.00508049701786217
2.76117855319819,-0.0246607434453185
2.73017488329596,-0.024574848888448
2.60505467915554,-0.0153494769537267
2.64991872787163,-0.0113732834498456
2.76306774031775,-0.0190340537478308
2.87656542600639,-0.0141339447187996
2.56238576223536,0.00146521844661068
2.05592133076517,0.00267908124126476
2.48892353703631,0.00499898013935768
2.25103256312337,-2.05380157325408e-12
2.67383375589161,-0.00649817867794644
2.49825588400873,0.00528102387027524
2.45606968028586,0.0313932835294637
2.3692246873853,-0.00931465798703041
2.58976984258404,-0.0151040305188201
2.59984853299718,0.00617782243459131
2.5130179085688,0.0185469403280381
2.41795053571064,0.00327153491497145
2.61267262954157,-0.0123857001988468
2.61025472025803,-0.00742081942114664
2.36186884821381,0.00370797263952954
2.68945748974031,-0.00268788619996541
2.29622878922753,0.0074259789727088
2.66776694103131,-0.0121335841323494
2.69344327086432,-0.0147006886204523
2.59054575130885,-0.0155988858339378
2.36726648898173,0.0306985032112185
2.4182276477911,-0.000389106912737025
2.60203650596211,-0.00785009888031668
2.76767024040171,-0.0163664324441433
2.55227073318958,-0.0296432636723697
2.71345950112777,-0.0121796502645928
2.62496416212654,-0.0101485987713687
2.44006194395193,0.0134163830790985
2.5392334329323,0.00101748382513395
2.53588280403031,0.00118775541157085
2.69835500192633,-0.0065681512058916
2.06745841416356,-0.0150206179391472
2.50463309604423,-2.96052071746544e-12
2.6725111712438,-0.0131318161191222
2.45935252156767,-0.00125978185416992
2.07105970056224,0.0169989954987964
2.44736741654417,0.0294970853492551
2.41836108559833,-0.00276838173940702
2.64751909186058,-0.0154186353194005
2.28916106159026,0.00679841430203654
2.69314625241793,-0.0164752887891703
2.77796748619743,-0.0196933602287621
2.65504895600803,-0.0130806429578538
2.26529330067555,0.0154448492479587
2.738688472477,-0.024039608067097
2.67247602511221,-0.0103993891567833
1.9230587541892,0.0117598720924864
2.53006078129141,0.00880107959796061
2.80015191107645,-0.0118613183035041
2.21596111703288,0.00197893478010613
2.52715098299909,-0.00938831978133575
2.49029152224996,0.0261248699825185
2.5038956561113,0.0169715090508641
2.57299729925993,-0.015834507088331
2.59509888304574,-0.025264219392681
2.51845986627218,0.0125553776037526
2.06301283821275,0.00889944784949814
2.63174399405386,0.000832268240519407
2.59530265596416,0.0107719579305172
2.50864231417831,0.000222329175856018
2.39817621244097,0.00277174808678732
2.65686562116344,-0.00343658937348151
2.73415051501362,-0.00899944689156096
2.4388575574719,0.0146788811749654
2.55052043235235,0.0028677728545185
2.40898249582253,0.00623552010573686
2.54681625175341,-0.0139180799711519
2.60590684627527,-0.0114901049167896
2.57473437301311,0.0151292033667046
2.45290230442288,0.0228048962894132
2.07403293659007,-4.45987691222172e-12
2.63598607110722,-0.0126845202956023
2.70923676047149,-0.00763220874067061
2.61506406155849,-0.00278556264429108
2.71163755598094,-0.00308937726965053
2.61107551730084,-0.00825724555747409
2.22616575702811,-4.07718303563342e-12
2.31772176232089,-0.00212730720284499
2.32068093985939,0.00622752489465567
2.52401450168155,-0.0233669080566614
2.67429285397324,0.00580389203119025
2.44429439679686,0.0283186502562837
2.69993011751516,-0.0092058883563465
2.59785536646738,0.00340375150019939
2.46392953313109,-0.000520654544476251
2.39794416858898,-3.43858275186903e-12
2.40550174962308,-0.0192861155270665
2.74827213620022,-0.00732833818431528
2.30906293860205,-3.91187082726674e-12
2.39533391367561,0.000242137578588153
2.5055234472726,0.0061081683117532
2.44188689998971,-0.000704562674866405
2.59541116086508,-0.0356183620340183
2.5555458085862,-0.00706959041908267
2.52832890810198,0.00378877989099774
2.17397047707846,0.048401743297859
2.50724506891693,-4.69291272509054e-12
1.84698679186865,0.00688561032918178
2.45658750066104,0.0101757606877058
2.77996968994209,-0.0168728711233387
2.65930898336382,0.00584465519304123
2.37369174008135,-3.7478908865296e-12
2.37732609780167,0.00258069698327812
2.48246640807456,0.00448503132360006
2.48170656091984,-0.00126414245195178
2.59566543993406,-0.0049930740714238
2.44620436464042,-0.000808189126004499
2.71323915205271,-0.0216648471505544
2.81951257920396,-0.0166699632689306
2.50685267672789,-3.15675263706794e-12
2.56461063075839,-0.0039046603984822
2.62184762345903,-0.0257109066668197
2.54881727764554,0.00491913825705786
2.39400273935273,0.0304849592692572
2.62072464685945,-0.0106887106197964
2.55976697607514,-0.00643825830157724
2.43259601541674,-0.0143637635134728
2.68392180764873,-0.00460130821529875
2.55869912409264,-0.000397404538578172
2.63202852903088,-0.00486587406924943
2.22102609350452,-4.43434178265534e-12
2.4232621418588,0.0404523248666978
2.60942234216064,-0.0013499847829721
2.75408175810108,-0.00984356407332143
2.5032718614757,0.026391810924637
2.39836234983015,-0.00102897408115782
2.30453104313272,0.000611067145326161
2.50497526061519,0.00509800220090256
2.54352242722228,0.00803172913947675
2.50386232896187,-0.00379600158014698
2.38059550452953,0.0205343021649934
2.30384996500922,-3.58002516520628e-12
2.32822404400999,0.00656399858730722
2.73462899175136,9.51729805624413e-05
2.53668400767067,0.00779304199556835
2.41174126333946,0.0466457314974175
2.23892582206411,0.0481753268459753
2.34951035181226,0.00271807600836477
2.59013966909427,0.00174835910802706
2.6484869363702,-0.00466159498534596
2.52715309590559,-0.014058571216938
2.50641523422189,0.00289138145319734
2.56717123092301,0.00278622468920225
2.25258503671088,-4.70856686973775e-12
2.54697376164391,-0.00410043601060572
2.32382670656238,0.00740975026763346
2.30235541385139,0.0559131969093264
2.42365204621141,0.00972286144264933
2.55725601163153,0.00742696669241133
2.40518601521435,0.0164362916354133
2.31657016654842,-2.10276240864005e-12
2.3250771559863,-0.00570134159986557
2.32684655999073,0.0177731685256141
2.47670224925904,0.00470353731974887
2.53639157363103,0.00511898279652673
2.4855939191162,-0.010555084050912
1.99254955836198,0.0596193156571556
2.66336629932905,-0.00443663641399106
2.35211353267459,0.00617230722869427
2.27168262479717,-0.00264936839655772
2.25730409865872,0.012123176456434
2.32328716639661,-0.0093559068338912
2.35622341759107,0.0136975043638752
1.98360849565421,0.0166130853396769
2.60817483745806,-0.0173532265035981
1.91459069055473,0.0300479026948378
2.53000598485213,0.0258351369950387
2.3799862945642,-3.56747964502802e-12
2.43958809049745,0.0126450508018427
2.6405182464357,0.00297395757129643
2.78346892243775,-0.00630598196202559
2.48987231364685,0.0140473220120647
2.47887274374435,-0.00735972667036161
2.18885805461525,0.0328850817770639
2.67648759467703,-0.00238860031416332
2.37109764990816,-3.50142137506282e-12
2.54095985809791,-0.0116827304886549
2.62199784207083,-0.00141636624666858
2.64023373380992,0.00105878249137981
2.42947037234383,0.00278499140361965
2.48491602821066,0.012462761604621
2.48583053421482,0.0188059123454222
2.58122589289771,-0.0158621089290405
2.64118011435575,-0.000282441406663392
2.74534385526221,-0.00737381644177365
2.61985287278465,-0.0167557700035728
2.52958088979626,0.010700095353498
2.67062837511293,-0.00609422889645944
2.51999854734321,0.00115256398785629
2.44327606479568,-3.32245342349324e-12
2.27194786802626,0.057121625850114
2.67941292166208,-0.0168477246395934
2.56429151296569,0.00727130158757677
2.384517706341,0.00983397840110339
2.74802754288968,-0.0147096658296043
2.73995488075763,-0.0116318809827044
2.3136767703329,-3.51763063122235e-12
2.57614162610558,-0.00685989337421788
2.40285211180006,-0.00516470082067333
2.55533543624318,-0.00148141689541675
2.5010198818054,-0.00196103371952205
2.71313921175407,-0.00385761359738424
2.23356880347266,-4.29212221320086e-12
2.70632085382199,-0.00876885985759734
2.55947530973228,0.00462355451016344
2.40787886155861,0.0171884990006094
2.66392281755045,-0.0137985080604812
2.61241618555346,0.00401361927640692
2.87881295797382,-0.0147307806614804
2.6066587126105,-0.0126177263247887
2.54789925058871,0.00520644092354128
2.73574038346828,-0.0130647336226775
2.23115720850485,0.0309244495251934
2.53375354591584,0.0184529968559303
2.46087815512716,-3.46134232387385e-12
2.63501251336175,-0.005338232685555
2.50796071360352,0.00653363119794337
2.62348562695466,0.0151788278754824
2.52531918498949,0.00593917340389744
2.22189871043125,0.00752869555653768
2.5197339496631,-0.00569536539596482
2.6413958174406,-0.00145460878063297
2.43356457642664,0.0160929128005042
2.63134498295824,-0.0122363102673563
2.53905871719082,0.00457041249238888
2.4871319317552,0.00464177481766836
2.53292528050533,-0.00572110949312521
2.73472838811821,-0.011644252463679
2.78519710928056,-0.0146484031423771
2.57162403899386,-0.00892762019493964
2.30868491320534,0.00980003784271982
2.67191686152857,-0.00787516168606994
2.44163962010625,0.00750512484086679
2.44254516168591,-0.00356265343391687
2.05880205950524,0.0153776824885954
2.75495759980099,-0.0173019979032865
2.39529347154131,0.00350318204757361
2.62297475858938,-0.0129356624383292
2.36845074278826,-0.00110761903062451
2.40768360797018,0.00328053333676359
2.54340629874705,-0.0179549803732056
2.65751110964801,-0.020734881574326
2.48143862728954,0.00501521156247908
2.2328790907088,-2.64377408853989e-12
2.42014169147344,-3.71286335010268e-12
2.4199528833066,-0.00694334315510364
2.18776989326593,-4.0226155739731e-12
2.65785766759636,-0.00398090565797282
2.45080900289712,0.00237622995090331
2.31497453429029,0.0126545001710088
2.48345992647187,0.0146326963342415
2.58884870145894,0.0166299287524088
2.82613071590362,-0.0150611649462296
2.75946550840045,-0.00482141422625426
2.78027798696119,-0.00228036614473914
2.58883639902215,-0.000618116096193333
2.67333000027817,-0.0110537451696816
2.35058760773132,0.028965804966185
2.70960898345235,-0.00460587454531786
2.54901949239197,0.0112867591209974
2.65792694676154,-0.00359116797529924
2.16198140329519,0.0070042440813407
2.49303929566046,0.00652220675556425
2.640087434135,0.0157037707098645
2.59187738251021,0.00447072443868374
2.6991839131399,-0.0218316515156555
2.29915682026836,0.0464261569539547
2.51670961822118,0.00748580149249578
2.49353468792731,0.00142876419692772
2.63966130916827,0.00192453494468398
2.40312386665264,0.017614484789073
2.22713691212003,0.00712187098113809
2.49713514501878,-0.00308721841067328
2.61835411016506,-0.00366679241166984
2.5073670183255,9.76400847150782e-05
2.6638370995559,-0.0214236924915305
2.65555426151441,0.00766215862372133
2.48689321044503,0.00235303857797103
2.55855789276702,-0.00525415135125007
2.77143367829572,-0.00880442938497827
2.28112879515738,-0.0016570402968778
2.76711670391517,-0.0135440325973071
2.55864473311524,-0.0186388458977184
2.66541084077283,-0.0184151173039984
2.20186882540718,-3.6551872639734e-12
2.46621227817239,-0.00582770132093685
2.49950106802563,-0.000452115672448961
2.35983369911206,0.00141198466108511
2.5866517118922,0.0145783376592202
2.4246477251233,-0.00662439112873103
2.37294492716746,-0.0145167365482173
2.79140038609344,-0.0243921126759609
2.31613560758688,0.0156323617277956
2.78154184197367,-0.011776618967916
2.36911080835377,0.00930390187605534
2.39865851576811,0.0105892125707168
2.61621050838864,0.00523493860240826
2.40519538684645,-3.37663230709495e-12
2.1873352210136,0.0252004370461278
2.69502767469449,-0.0168275906321931
2.45334166602287,-0.0082923807310854
2.21412519121575,0.0278162665949151
2.55821384068887,-0.0195216571604157
2.29141788564717,-0.00524309490997049
2.59636388455065,-0.00254001896263378
2.31964375790902,-3.35964589481819e-12
2.51971867299008,-0.0159567208786378
2.47135335362126,0.0328250608270291
2.53303112985267,0.0214179532860914
2.5848153159243,-0.00403586260572025
2.71859931851058,-0.00181255896475874
2.30694810058524,0.011582878980164
2.34305977390302,0.00173668304079788
2.63440004407141,0.00287259552271596
2.52303755191243,0.0119105061013343
2.39575767980228,0.0462446150512061
2.78938172362473,-0.0107681820008605
2.38838693730036,0.00288808363444371
2.31389409909688,0.0361366557001107
2.56771045540502,0.0218795612036212
2.24984537307468,0.0241731626989766
2.48190944105952,-0.00931032544910965
2.24697100465501,0.0369609241911935
2.64706713812399,0.00940587593329173
2.39556907446721,-3.77542441754031e-12
2.55075676839319,0.00938102330071805
2.5029844638045,-0.012882708189805
2.34329394630889,0.00368409631501998
2.38457158433982,-2.62778687698528e-12
2.4087506721864,0.0187212233067117
2.68730894906832,-0.00969529153032106
2.32203023053103,-3.27532445609791e-12
2.63384413280821,-0.0101534002144221
2.55400374662924,-0.0103066866026183
2.26247219778733,-3.81583653563666e-12
2.38835819774252,0.0233154420041853
2.42912273817768,-3.31856764290706e-12
2.38841055522593,-0.0133496941574085
2.65647849663405,0.00943098651264951
2.71806199291601,-0.0109792643284781
2.17292315623785,-4.21140899931061e-12
2.384792845306,-0.00347055558634896
2.61066979509555,-0.00855668866687243
2.45660028809875,-3.65818486613989e-12
2.56712824688889,0.000118177135364439
2.23599844992677,0.00259388708242475
2.50929367737199,0.0189668702811932
2.65458928432246,-0.000236514935528342
2.51203019196098,-0.00230511622026758
2.59460621760223,-0.00625584225794701
2.24315168980836,0.0283118524284469
2.64873993026886,-0.0167922120875589
2.44975622425478,0.00263955180334124
2.47492393973348,-0.00670803910780599
2.53850444302217,-0.00925679060644463
2.52902838996853,0.00135239913063478
2.34247577529731,-3.52468054742872e-12
2.83348980603148,-0.0142821250437017
2.43290162908238,0.00947637234827053
2.52001991879932,0.00644847049300007
2.47641504174508,-0.00745096059715117
2.46285116572222,0.00855446942256216
2.34438616553043,-3.05910852205216e-12
2.60615167779133,0.00646102624120082
2.6242912075565,-0.0137674793475215
2.40994136345029,0.0032840695091248
2.70997175577394,0.00700786150148341
2.61198710153753,-0.0190522570887199
2.79304037128968,-0.0145974915007613
2.62822526010748,0.009431522571475
2.55216702987144,-0.0311875901132035
2.38524431153836,-4.2277292777726e-12
2.62670118271483,-0.00289041813307217
2.40166655917173,-0.0127238512571045
2.807858566737,-0.007769384635126
2.56832922816478,0.00639576823625659
2.66952757464163,-0.00411863101558896
2.57125251738526,-0.0298451124795153
2.50696881516149,0.00427279691105492
2.27000940999817,0.0146050517771199
2.92680065710407,-0.0252230943591766
2.56356773724151,0.017215869533021
2.38590592636001,0.00248922681017028
2.25209477962444,-0.0165727949969851
2.57076034640867,0.00215924336896933
2.31270989127621,-4.04476452331437e-12
2.15069187379841,0.0611421553959718
2.62554770843574,-0.0186521754106962
2.71956015742932,-0.0193606293516254
2.47114155612772,-0.00464802299922273
2.65782115068867,-0.00264188793872938
2.71184257881306,0.0105199517502833
2.4333728500323,0.038606404665989
2.26847332636987,-2.96607183258857e-12
2.6552689416585,-0.0117376928312859
2.83405954126346,-0.0324815002791838
2.78490004354017,-0.00698640596657746
2.50141105832148,-0.00887465165096463
2.64743830698973,-0.0109235663924109
2.46992873084699,0.0349038904600105
2.70517251404831,0.00180728232226396
2.60142070100388,-0.00929814500124454
2.66289412483769,-0.0131858682919489
2.5122778626686,-0.0133279269539164
2.57876297216549,0.0171894185648355
2.38725620325597,-0.00132241858427645
2.44506808711897,-0.0041225186053519
2.34335198708612,0.0382041190208099
2.67049583579618,-0.00934824571077142
2.68367298924767,0.00527158511426262
2.60196429716665,-0.001555239166944
2.52994676720668,0.00578754941684073
2.80626288750212,-0.0147115800019519
2.40877774129818,-3.36408678691669e-12
1.60132173315868,0.0636278968552199
2.31525742449491,0.0335448672340341
2.69675133429805,-0.00228071018379206
2.53254500888373,0.0108974766184503
2.64460572595825,-0.013946775709705
2.69861148292375,0.00400564074094806
2.52353724985668,0.00788163577350137
2.63222022290702,-0.00403452035276058
2.51858868219462,-4.94318174129593e-05
2.2890017070844,-4.61741755941603e-12
2.44073246491001,-0.00187868494995547
2.49049212474645,-3.06521474868759e-12
2.2383140167114,-4.06463751545516e-12
2.72669981875092,-0.00966599106667781
2.2962924181338,0.023624243894855
2.78041174274846,-0.0191788826391386
2.12414616039022,-3.8880010322373e-12
2.6073585051876,-0.00280729033643723
2.53396582121171,-0.00348021885319821
2.37745657066383,0.0067135237699763
2.47591667001557,-0.00364344178659876
2.24047051903848,-4.18542978053438e-12
2.5685377841509,0.00103207260207805
2.80064584974562,-0.0114497127972113
2.3036357803169,-3.65552033088079e-12
2.5741768792452,-0.00903510827035181
2.24175846957989,0.0219364249099885
2.73603549071,-0.00826771647536656
2.6167802009516,-0.0111806210436281
2.69402971717146,-0.0077615952770092
2.40272553250926,-0.00381720506708011
2.60319161375339,0.0226491197438108
2.59885416338112,0.0208876779094463
2.51171931559833,-0.00940195471944122
2.60587630325711,-0.00914783158264687
2.5113875149391,0.0149871679865545
2.75455989451545,-0.0115080467037038
2.50073060751378,0.0244244913303099
2.39473292466938,0.0332304593575946
2.29812843928282,0.0411090698028548
2.70856843278338,-0.00515122448840982
2.51530289836583,0.0147081103105427
2.63101850479374,-0.00570117909965551
2.71057081001259,-0.00685883307617263
2.4635869357477,-0.002957189203662
2.31432625063318,0.0212410766961929
2.18245345273822,-0.000965406678212821
2.46357302301103,-3.1943336864515e-12
2.63999652061937,0.00975476068743353
2.17926361479151,0.00202405581913451
2.56958546857983,-0.00741063686088722
2.645719145085,-0.00518305396534641
2.58152848098221,-0.000156128841368286
2.36335162506936,0.00380745990551656
2.67119154858686,-0.000513068376186365
2.61195305087042,-0.000207021482925118
2.47523943557545,-0.0101607379235619
2.43814027931878,-0.0106495976458588
2.54490656780043,-0.0158541155975503
2.4985946923757,-0.0127434572504973
2.61721911347658,-0.000111256597319864
2.53538034014222,0.0127807000922103
2.6337105036113,-0.00343917546650785
2.44010406506963,0.000728219576728306
2.22230658845552,0.0559931155603951
2.65924294428381,-0.0145723557728235
2.72491536303948,-0.0123149183978601
2.60726701725115,0.00619447708778775
2.61552841205625,-0.00294644948665018
2.34208059206228,0.0292004104870211
2.52736651893225,0.024367803169051
2.82350041814343,-0.0130703296279165
2.47433300209094,-0.00439995620766931
2.72882346172528,-0.0236707482642813
2.64422210720995,0.0018688866121927
2.39829670560704,0.0404303899722552
2.532203017071,0.0236308402016955
2.57389534707924,-0.00598403170270595
2.6191760801431,0.00221025199208058
2.59456422416915,-0.00329030187382356
2.3962644920224,0.026105974921075
2.18476282996252,0.00722313615581477
2.55818382378096,0.0276748397157846
2.73510630625103,-0.0174563388160602
2.52580826838706,0.0184710874962384
2.5197592916025,-0.00486515308976854
2.30427358592631,-0.0150673577350012
2.60585355661101,0.0137560248438338
2.2779977825154,0.0185304547707122
2.57095756871941,0.00478194184745784
2.58357003056794,0.0135925025607071
2.80076849807928,-0.0120166665142129
2.6725760052394,-0.000437033198881998
2.62591451333879,-0.0124126422304505
2.39850911729506,-0.00256756350324161
2.78060931249332,-0.0150968516748669
2.54007430567325,-0.0187967027040323
2.67060779697924,-0.00150038393226543
2.61824289322902,0.00238635048219205
2.55706936259794,0.00824555578844183
2.44292077556869,-0.00557710910054549
2.39058660431423,-3.92830212803119e-12
2.57796611614409,-0.00138132777013106
2.76384651436976,-0.0149484410315298
2.56776996180273,-0.00116818918810213
2.40517588493437,0.0174219131904032
2.59447092122673,-0.0100250557534389
2.35754577177112,-4.04087874272818e-12
2.62158133052227,-0.00905304378098443
2.5680675045049,0.00495505977533506
2.61284908422774,-0.00579164984508368
2.69219989799286,-0.00762066891921548
2.56178344351952,0.00516469883974663
2.58476528261608,-0.000340275036801396
2.73640953834397,-0.00550817386047303
2.49927838142642,-2.83012502322322e-12
2.69543670293623,0.00786825023421001
2.35299004441652,0.0139619121188444
2.21448175009939,0.0342803213591684
2.43071409408482,-2.97450952757572e-12
2.73376041000881,-0.00131966422656676
2.64349870615179,-0.00743525361310732
2.3250648755387,0.0265990112175057
2.67809020335891,-0.0079804228478022
2.73196846813349,-0.0193110299522725
2.60453973787778,-0.0132202255010655
2.55602794497383,-0.00904111926926193
2.59957471787533,-0.00035725471251441
2.4066454996807,0.0184138438117238
2.68963307566064,-0.0357779022507348
2.61966673247945,-0.0150150901864952
2.65854777496019,-0.00523258986574321
2.4840074555338,0.0160254190608205
2.37089586200348,0.0256013398684232
2.61992302177835,-0.00476867044417251
2.73814645587027,-0.0202860387343576
2.51724149641083,0.000691059535483374
2.75802311050257,-0.0143421605132031
2.45451176027328,0.00407096195014872
2.47515050759228,0.00991532593516414
2.57052676461603,-0.0221584557416769
2.66874680137,-0.015362935632907
2.58496506657705,0.00314439091924013
2.41105474259734,-0.0039465656542047
2.57413753778328,-0.00330074509580053
2.65726176588446,-0.00110956853168021
2.46024787012057,0.0374273246862983
2.65457400702119,-0.00680867540082841
2.62436006035291,0.00110720445151902
2.51295342167422,-0.00641605777420723
2.76796115543405,-0.0232252062474225
2.61862273158266,-0.0276762903953841
2.5411276799723,-0.0276600111894105
2.31770825512679,0.0321084162520791
2.68426882389541,-0.0170129052264714
2.46142266091955,0.00401933430713675
2.62317990448914,0.0123480023962561
2.66405052807988,-0.000566423884336087
2.45538114335573,-2.95413693507385e-12
2.43670154919601,0.00711213166241736
2.31961584043933,0.00885259997875509
2.40108073098984,0.00879295837826549
2.23980354089066,-3.62260221820065e-12
2.46565309435872,-2.85427237400881e-12
2.67330188287415,0.0054499388378062
2.43992645365211,-0.00312340570071001
2.64720642678193,-0.00887183200114816
2.5652345301651,-0.0128338864280824
2.39993765293371,0.00824528498339366
2.50461896178171,-3.44513306771432e-12
2.66710976950377,-0.0299648184833181
2.411263276045,0.0128783515598375
2.31819370276343,-0.00372843353074814
2.62511140435499,-0.0183939428570952
2.5522859088771,0.0249300775217182
2.4123974922732,-0.028255108796424
2.2707085979713,-0.00189701607547915
2.5122963098745,0.0275934014440762
2.33150603406437,0.00344317670882127
2.35054383215346,0.0102516411543878
2.72589329409252,-0.00852272467001713
2.5444462938473,0.0128852278269374
2.69596399501363,-0.00684292074410103
2.52799259412225,-0.0118982879869266
2.37791828230886,0.0224623125543454
2.58712741265944,-0.00704551988348068
2.41158083669335,0.00787753523197071
2.28571585062275,-0.00903791445472163
2.68553963217758,-0.0191055231649793
2.43074779131245,0.00572092277030911
2.63358465084533,-0.0018011082149802
2.74459230813434,-0.00904338920764086
2.5702766433148,0.0109655238068798
2.47280803646991,0.00409899786380241
2.59709943939717,-0.00109416748475633
2.6141669131066,-0.00828701132830967
2.36578574770148,-0.0176642476916025
2.49694454486046,-0.00441979897312739
2.34936127176375,0.000681074687882754
2.59022608440893,2.3956756134258e-05
2.21113585011471,0.0299106901532176
2.50877844357803,0.00754137223357032
2.71730838718149,-0.00412381598786077
2.35244306065873,0.0070755475769092
2.58237080713729,0.00107400180018408
2.37235556434412,0.00174220131016556
2.54207004186046,0.0092042175501999
2.40158011473055,0.0102530789016935
2.52844878315292,-0.00390246214874607
2.53969948900034,0.00130844973973554
2.2422674275691,-0.0119034732323667
2.59832002181635,-0.00476052625219286
2.6866965703454,-0.0102617511581719
2.60638405880489,-0.0016525919610379
2.58775657141821,-0.000609959373664537
2.53109191191486,-0.0187636067475299
2.79613138017539,-0.00255818261203783
2.75452230804856,-0.0190040566205536
2.05618684612435,-0.00085219958756344
2.6463277333493,0.000510028328246259
2.60951654047691,0.00063481701544571
2.82200534460785,-0.0110472818938491
2.35823214741409,0.0042753185276454
2.73924099211002,-0.00264349217022958
2.74510698656845,-0.00942440230145741
2.66292518239641,-0.00537119096749678
2.72939892649361,-0.00325647164307891
2.64180220993905,-0.000652897221053772
2.46487903957742,-2.83539858259019e-12
2.66237278996632,-0.00827815399648035
2.47248685902343,0.00391528073885294
2.51201586058308,0.00221670670194407
2.58578100502316,-0.0139865521700142
2.68212355504369,-0.0174723244560234
2.69256673403903,-0.0152920685654233
2.44629211238436,0.0100898221629043
2.71386061447873,0.00053081661521498
2.49540717033174,0.0134764193108393
2.74934371029201,-0.00543065862046743
2.62955478063581,0.00131386978847253
2.63968299405574,-0.000210045876822385
2.67105185064482,-0.00197606250931842
2.4634824681954,0.00112712328406545
2.68207061116389,0.00554200621830575
2.45340938395394,-0.00298175156711705
2.5817193416056,-0.00749377584380617
2.57396699485917,-0.0120790094290625
2.55108740107198,-0.0121422923274534
2.31570987904619,0.0115348723511565
2.18547693920673,-4.18609591434915e-12
2.67406554069003,-0.00596698309442423
2.59936694318881,-0.00427413399069354
2.16224737479961,0.00782943760918886
2.52800902406687,0.00882130415232402
2.72923166104982,-0.0156587063827899
2.80146484677151,-0.0263952509999862
2.46776522923922,0.00331033952952137
2.31699366530347,0.0246226869987409
2.53849407547897,-0.0168087113768784
2.64867206706233,-0.0289924160474856
2.49288702565689,0.00247840176440722
2.40948451752489,0.0153118842032287
2.73100038747052,-0.00394143217170412
2.81174700779479,-0.0144990359353993
2.6110700337248,-0.000812870674337718
2.62211378719874,-0.0103891302943986
2.78241421898061,-0.0179809893821533
2.64707132895293,0.00151359784490968
2.37057723729554,-0.031454076244034
2.4357511763399,-0.00799675091846569
2.52508268225442,-0.00534550615684787
2.35733462206947,-0.0100578096167384
1.9987299649007,-0.019292176316465
2.59105757148213,0.0211546220657061
2.44219470136037,0.00626567012234519
2.32800479383794,-3.19894111200369e-12
2.58718433781046,-0.00301761295880482
2.52878517241721,0.000247356598777004
2.39472509196337,0.0389686481800192
2.49843820303967,-0.0236324039196933
2.31487922485686,0.00687034924088414
2.60356571286031,0.00688405803654685
2.82858471203567,-0.0218754338541597
2.39438754289867,0.00685082977740975
2.34384071323709,0.0402594202965011
2.72719670983414,-0.0201095918614883
2.53726049874257,-0.0166886095891419
2.48099042412211,0.020501903452635
2.31191976483483,0.0195027572747888
2.52488403978565,0.00421593704013923
2.54686961793897,0.0281028223902569
2.62950500641641,-0.00165049781623733
2.76386896355248,-0.0129117327668302
2.53830013415854,-3.72418762495386e-12
2.74569442561239,-0.00960831017924796
2.47585255859266,0.00906274536777524
2.63342820755223,-0.00996479659042054
2.46650732379641,-0.00410299972523381
2.58422183170618,-0.00127110810306236
2.61215370609455,0.0211034782296755
2.73587824632099,-0.0195447041257854
2.43130993006028,-0.0025003102412311
2.27516024811332,-0.00154861113263893
2.64794754073389,0.00929341378042969
2.74690128318645,-0.00604368317731402
2.18477331758324,-3.64064334235081e-12
2.36780495305699,-0.00635176562491535
2.84458285599163,-0.0178713343372076
1.85766007090431,0.0784312162020435
2.22339845426581,0.0694194710036701
2.74064813890395,-0.019101284485755
2.62732284998409,-0.000973615108446846
2.64080490780527,0.00723390045971628
2.50633665905333,-0.0146156645411691
2.45678333992497,0.0101581976121951
2.49817019139774,0.00724937874079601
2.67102902815212,-0.00252106915407629
2.64433466264827,-2.3835016760787e-05
2.48160253451925,0.00428068797678299
2.46019598294442,-3.44113626482567e-12
2.5021429198106,0.0219002571125728
2.55822636593477,0.00575121075626311
2.57874252297611,-0.00951636871559192
2.61372833687659,0.0217597527052648
2.52890279730072,0.00511950148591961
2.57763592343544,0.0120787741875327
2.30021778099841,0.0336284323562414
2.64495926493693,0.00121209937612143
2.39082304806995,-0.00721678686401334
2.60514321567775,0.0114017457837777
2.59665516531462,0.00367033413536899
2.60502966132911,0.00934295282090486
2.36332259118859,0.0634945808056399
2.58378178615931,-0.0153070424412624
2.71557183551903,-0.0056076588123482
2.50470451605007,-0.0237492023743954
2.6556348007777,-0.0146361444451291
2.41379657077799,0.00346937791286167
2.61805055565442,0.0134484771253461
2.77648033108231,-0.0195469923419323
2.59943006507435,-0.00342048920265342
2.60394190669013,-0.0122292389640869
2.64217866181516,-0.000607984163142117
2.45820853268631,0.0183926811606978
2.37218168259007,-0.00819145188880877
2.43016303833543,0.0132931429031163
2.45647404709656,-2.86659584958215e-12
2.3045543585869,-3.47322171023734e-12
2.61426237433633,-0.000659525068507361
2.41272025135693,-0.00563256882660335
2.67912121002164,0.00668926855430862
2.48179888861158,0.00700486403559292
2.35887656831369,-0.0012688023122201
2.56041046792299,0.00916457823788025
2.45908586789549,0.00130596769424746
2.52171015221949,0.00526424734198422
2.72720622740757,-0.0112072102686924
2.63225354173046,-0.00273284755404307
2.52381208589316,-0.0136270507513309
2.62209365673169,-0.014492840672545
2.6817851053441,-0.0214492909780831
2.83144349029041,-0.0175916449240524
2.36146218405445,0.00530476711042865
2.70016468601943,-0.021517223797991
2.30476530366484,0.0509668073678772
2.39863981361441,0.0099687032869582
2.41827299581097,-0.00438296497915747
2.47687086340144,0.00580009973405393
2.419046823746,-2.9876101592663e-12
2.19547825231189,0.036801642379596
2.55862792503993,-0.0311625705853129
2.56480744484245,-0.00854283125540295
2.62694461519535,-0.0015493105772984
2.40347300880392,0.0335518078062811
2.76503231731347,-0.011318058089329
2.68111992817834,-0.000453602543135423
2.73457505748747,-0.0221807256741614
2.39868303713984,-0.00452532584565446
2.44883979974072,0.0241042572687082
2.21948839241751,-4.0180081484209e-12
2.55244961636802,0.0316490987024922
2.6933217385328,-0.0127539644164472
2.45358887682103,0.000316941360473499
2.33254430178401,-0.00380861217508938
2.54587917374888,-0.00331416169109461
2.58727959491408,-0.00839076623481866
2.84050421277412,-0.00956826629500618
2.549232015817,2.27928786955545e-13
2.37936675790139,0.00505099477235721
2.62013363757806,0.00548691046801353
2.58207268201934,0.00728174569842671
2.82786797462938,-0.0198296209792487
2.61107025436639,-0.00969862902116347
2.33134962599629,0.0219309304501071
2.73973198767993,-0.0129414777622684
2.64137230260631,-0.0158099881622952
2.36100548939419,0.0507799919281801
2.72986484065961,-0.0169349330515692
2.6129563142223,0.00442698583949785
2.6084743078824,-0.00440700015862716
2.50526863512899,0.00676408355540953
2.73111470968385,-0.000724692398246851
2.48927742700569,0.00159409654335163
2.68614113176139,-0.00608955763285379
2.38820110629333,0.0382637303138642
2.54099228783185,0.00565646347089538
2.51965583818238,0.0160605000546234
2.32625328050048,0.0678456692613699
2.4801474207591,0.00662558605376845
2.66202324800415,-0.00679644779260191
2.60463213574415,0.00427344243378208
2.36891381875293,0.0143892685001779
2.32173814518929,0.0042545327059591
2.78522371114066,-0.0194512934402044
2.6298446343088,-0.00614489884198116
2.49685740081623,0.0393013477311444
2.58532071054213,-0.0175690504949627
2.54792675586814,0.00688690025412686
2.20015986767499,0.00386943444276283
2.57996990179033,0.00577800792272448
2.50583813892433,0.0299813882137949
2.20388506048061,-0.00976930168947382
2.20353759201127,0.0220227847107679
2.42910164563617,0.00345840345763865
2.48541615305606,0.0100275092246288
2.37096004358718,-3.4635627699231e-12
2.67101940312102,0.00579350272149115


==> CSV/S_education_U_occupation/GRR.csv <==
0.2,6.99669368009007e-05
0.4,0.000315751805066827
0.6,0.000802033441764916
0.8,0.00161045617154994
1,0.00284320240688165
1.2,0.00462716362767815
1.4,0.0071187621530165
1.6,0.0105094499501088
1.8,0.0150318612199074
2,0.0209665119149275
2.2,0.0286488082494848
2.4,0.0384759322612876
2.6,0.0509129005246476
2.8,0.0664967324271695
3,0.0858372213838473
3.2,0.109612308486171
3.4,0.138555593124393
3.6,0.173433227232721
3.8,0.215007559567396
4,0.263985725693907
4.2,0.32095322873364
4.4,0.386295606309816
4.6,0.460115369214198
4.8,0.542155801011553
5,0.631746550976045
5.2,0.727786464889027
5.4,0.828775303111529
5.6,0.932897661506651
5.8,1.03815123036229
6,1.14250089350736
6.2,1.2440338601265
6.4,1.34109137419544
6.6,1.43235926425769
6.8,1.51690996572635
7,1.59419899272274
7.2,1.66402622261387
7.4,1.72647557023182
7.6,1.7818461196781
7.8,1.83058493418563
8,1.8732280835063


==> CSV/S_education_U_occupation/GRRCR.csv <==
0.2,0.00264660017150482
0.4,0.0114163257477122
0.6,0.0275234009194217
0.8,0.0520460847719304
1,0.0858062101586576
1.2,0.129245190630893
1.4,0.182326220892387
1.6,0.244481927490578
1.8,0.314623553925584
2,0.391215517845841
2.2,0.472404943963326
2.4,0.556183880993231
2.6,0.640556319087102
2.8,0.723684200228833
3,0.803994711019098
3.2,0.880241762741989
3.4,0.951524157416187
3.6,1.0172692175406
3.8,1.07719382497977
4,1.13125272550113
4.2,1.17958465743764
4.4,1.2224607195264
4.6,1.26024015378717
4.8,1.29333332924657
5,1.32217321587193
5.2,1.3471941521652
5.4,1.36881688894699
5.6,1.38743871080851
5.8,1.4034274986583
6,1.41711835920396
6.2,1.42972675495632
6.4,1.45909481531401
6.6,1.48992672909402
6.8,1.52128495708227
7,1.55262458279944
7.2,1.58358375554787
7.4,1.61390861587465
7.6,1.64341719051912
7.8,1.67197896108374
8,1.69950198544558


==> CSV/S_education_U_occupation/SR.csv <==
0.2,0.00264660017143338
0.4,0.0114163255570399
0.6,0.0275234009194558
0.8,0.0520460847719771
1,0.0858062101586685
1.2,0.129245190630863
1.4,0.182326220892342
1.6,0.24448192749057
1.8,0.314623553925492
2,0.391215517845947
2.2,0.472404943955752
2.4,0.55618388099312
2.6,0.640556319089819
2.8,0.723684200229342
3,0.803994711018798
3.2,0.88024176274167
3.4,0.951524157416401
3.6,1.01726921754205
3.8,1.07719390498016
4,1.13125280550488
4.2,1.17958465743744
4.4,1.22246071952675
4.6,1.26024007378639
4.8,1.2933333292473
5,1.32217321586618
5.2,1.34719415216226
5.4,1.36881688895024
5.6,1.38743833083922
5.8,1.40342711862863
6,1.417118739205
6.2,1.42881465753476
6.4,1.43878481695617
6.6,1.44726768068182
6.8,1.45447237702345
7,1.46058305308951
7.2,1.46575726044107
7.4,1.47013420322888
7.6,1.47383147839847
7.8,1.47695115812778
8,1.4795818830156


==> CSV/S_education_U_occupation/SRR.csv <==
0.2,0.00226640198982183
0.4,0.00834594050165907
0.6,0.0172682698953592
0.8,0.0282317039887665
1,0.040616360408949
1.2,0.0539834189065671
1.4,0.0680659051251643
1.6,0.0827553829795959
1.8,0.0980876951344013
2,0.114229684704481
2.2,0.131467771712475
2.4,0.150198360582859
2.6,0.170919288288859
2.8,0.194220845591994
3,0.220774296211704
3.2,0.251315308388653
3.4,0.286619398478241
3.6,0.32746655061745
3.8,0.374592881504866
4,0.428628851036686
4.2,0.490026267184024
4.4,0.558980096224155
4.6,0.635355262622799
4.8,0.718631993854754
5,0.807884201042459
5.2,0.901802428808313
5.4,0.998765651946245
5.6,1.09695598615492
5.8,1.19450022578341
6,1.28961558221737
6.2,1.38073649313719
6.4,1.46660495227254
6.6,1.54631617667735
6.8,1.61932119689125
7,1.6853952527813
7.2,1.74458436557753
7.4,1.79714238449618
7.6,1.84346838703263
7.8,1.88405095338979
8,1.91942262068698


==> CSV/S_education_U_occupation/UECR.csv <==
0.2,0.00365516440107241
0.4,0.0145656603080228
0.6,0.0325581952912427
0.8,0.0573523478501458
1,0.088562438730438
1.2,0.125710855349025
1.4,0.168231735947522
1.6,0.215494177996411
1.8,0.266810466659246
2,0.32145699283813
2.2,0.378688476489621
2.4,0.43776356121459
2.6,0.497949834144848
2.8,0.558562864743978
3,0.618946773373277
3.2,0.678517011839347
3.4,0.736754128278741
3.6,0.793208912191557
3.8,0.847518608407197
4,0.899390403159245
4.2,0.94859651301907
4.4,0.994996849257033
4.6,1.03850246590547
4.8,1.07908351301043
5,1.11676088782624
5.2,1.15158537300208
5.4,1.18365534665917
5.6,1.21308615083043
5.8,1.24000476471734
6,1.26456463149448
6.2,1.28691253719329
6.4,1.30720594736232
6.6,1.32559740214162
6.8,1.34224347194932
7,1.34402941689236
7.2,1.37310962038263
7.4,1.40324755912606
7.6,1.43360446182513
7.8,1.46377554682498
8,1.49351371538527


==> CSV/S_race_U_sex/GRR.csv <==
0.2,0.00126243585947526
0.4,0.00550064577339805
0.6,0.0134276582033593
0.8,0.0257770079718374
1,0.0432550856992439
1.2,0.066480066522726
1.4,0.0959117988280104
1.6,0.131780888279293
1.8,0.174028500318569
2,0.222269670183461
2.2,0.275790887325682
2.4,0.333587092662509
2.6,0.394435146601295
2.8,0.456992737862719
3,0.519906354814671
3.2,0.581911082008491
3.4,0.641908558367362
3.6,0.699015753557987
3.8,0.752583936457572
4,0.802192399324546
4.2,0.847624271509598
4.4,0.888832227173693
4.6,0.925900779296539
4.8,0.959010003306322
5,0.988403617240686
5.2,1.01436274988357
5.4,1.03718559499203
5.6,1.05717246025979
5.8,1.0746153810913
6,1.08979137201637
6.2,1.10295843672405
6.4,1.11435357937589
6.6,1.1241922069742
6.8,1.13266845619341
7,1.13995610319623
7.2,1.14620981580665
7.4,1.1515665839829
7.6,1.15614721989551
7.8,1.16005785738389
8,1.16339140649676


==> CSV/S_race_U_sex/GRRCR.csv <==
0.2,0.0820614859566178
0.4,0.100690603674306
0.6,0.119586225588652
0.8,0.142926585242381
1,0.170846608180729
1.2,0.203306027802752
1.4,0.240066665982631
1.6,0.280690622551822
1.8,0.324561391048086
2,0.370925574345175
2.2,0.418948718708321
2.4,0.467776268449912
2.6,0.516590499857521
2.8,0.564656306610397
3,0.611351945895939
3.2,0.656184180664492
3.4,0.698789809501159
3.6,0.738926993252014
3.8,0.776460138182317
4,0.811341697319166
4.2,0.843593474338514
4.4,0.873289155514586
4.6,0.900539037747386
4.8,0.925477343654586
5,0.94825212657061
5.2,0.969017540286495
5.4,0.987928139135182
5.6,1.00513484381733
5.8,1.02078222517849
6,1.03500679903297
6.2,1.04793607505561
6.4,1.05968815275026
6.6,1.07037170278032
6.8,1.0800862104655
7,1.0889223896059
7.2,1.09696269949089
7.4,1.10428191690605
7.6,1.11094772921198
7.8,1.11702132513018
8,1.12255796760023


==> CSV/S_race_U_sex/PolyOpt.csv <==
0.2,0.604187399450326
0.4,0.693480231721843
0.6,0.773985773664508
0.8,0.839446049681281
1,0.889560389969782
1.2,0.928029161429558
1.4,0.961671115646973
1.6,0.989379650208149
1.8,1.0136077464099
2,1.03189491815849
2.2,1.04836762716209
2.4,1.06343205328922
2.6,1.07716097640059
2.8,1.0895974362956
3,1.10087220697781
3.2,1.11114994388787
3.4,1.12036580637293
3.6,1.12857906123792
3.8,1.13585497002616
4,1.14226370108457
4.2,1.14787847972948
4.4,1.15277349935499
4.6,1.15702194849504
4.8,1.16069435584975
5,1.16385733699804
5.2,1.166572746669
5.4,1.16889719392615
5.6,1.17088185602022
5.8,1.17257252159726
6,1.17400979855107
6.2,1.17522943114189
6.4,1.17626268186492
6.6,1.1771367440756
6.8,1.17787516062838
7,1.17849823141487
7.2,1.1790233986892
7.4,1.17946560360855
7.6,1.17983761073047
7.8,1.18015029953987
8,1.18033774233414


==> CSV/S_race_U_sex/SR.csv <==
0.2,0.0181017845667296
0.4,0.058541229255497
0.6,0.108549700949825
0.8,0.161404692377545
1,0.213465016549634
1.2,0.262778677387239
1.4,0.308362438489318
1.6,0.349803281557216
1.8,0.387026885487445
2,0.420158200273225
2.2,0.449435304071648
2.4,0.475155311184932
2.6,0.497640177642676
2.8,0.517215174361959
3,0.53419558107174
3.2,0.548878786071063
3.4,0.561539965434044
3.6,0.57243013220338
3.8,0.58177574123186
4,0.589779295174437
4.2,0.590386223184085
4.4,0.618215246607046
4.6,0.646774351714337
4.8,0.675293672664592
5,0.703356290535106
5.2,0.730706933992938
5.4,0.757181993551216
5.6,0.782676089833385
5.8,0.807123512454711
6,0.83048682398445
6.2,0.852749333902244
6.4,0.873909849307371
6.6,0.893978859400433
6.8,0.912975674819631
7,0.930926233076635
7.2,0.947861386775734
7.4,0.963815552805565
7.6,0.978825638208837
7.8,0.992930182286168
8,1.00616867021655


==> CSV/S_race_U_sex/SRR.csv <==
0.2,0.00357835938500825
0.4,0.0142812254452383
0.6,0.0320101377650304
0.8,0.056594942874868
1,0.087784414394586
1.2,0.125232174970489
1.4,0.168478193269404
1.6,0.216929259756166
1.8,0.269845408379278
2,0.326340666352403
2.2,0.385404353645163
2.4,0.445943984505342
2.6,0.506844697922782
2.8,0.567035471170924
3,0.625550799456627
3.2,0.681578304993386
3.4,0.734486808889055
3.6,0.783834071020941
3.8,0.829357187631995
4,0.87095075991333
4.2,0.908638398675947
4.4,0.942542386271063
4.6,0.9728549901893
4.8,0.999813518081047
5,1.02368002352292
5.2,1.0447257310821
5.4,1.06321973966916
5.6,1.07942131699423
5.8,1.09357503326202
6,1.10590802703175
6.2,1.11662879653611
6.4,1.12592702959927
6.6,1.13397410263477
6.8,1.14092398213502
7,1.14691434548359
7.2,1.15206780114885
7.4,1.1564931333522
7.6,1.16028652651145
7.8,1.16353274387728
8,1.16630624625135


==> CSV/S_race_U_sex/UECR.csv <==
0.2,0.304621505225664
0.4,0.410302416797334
0.6,0.463789521504124
0.8,0.496987498016159
1,0.519909130225293
1.2,0.536820375254781
1.4,0.549737526507474
1.6,0.560225323241058
1.8,0.56810139724098
2,0.574978585450169
2.2,0.579412795916649
2.4,0.586777702307265
2.6,0.590533523167062
2.8,0.590620275310067
3,0.611901580397147
3.2,0.635646972710073
3.4,0.660619326342205
3.6,0.686154976609464
3.8,0.711809667472676
4,0.737259945119346
4.2,0.762262120951087
4.4,0.786632209677663
4.6,0.810229426918982
4.8,0.832950520792596
5,0.854722253233988
5.2,0.875495973928091
5.4,0.895243736782215
5.6,0.913954677099239
5.8,0.931630429185078
6,0.948289748081083
6.2,0.963952281713228
6.4,0.978648641089836
6.6,0.992418733281865
6.8,1.00529633345375
7,1.01733000796723
7.2,1.0285585739511
7.4,1.03902735012997
7.6,1.04878392814084
7.8,1.05786831676014
8,1.06632369528132


==> CSV/S_relationship_U_native-country/GRR.csv <==
0.2,6.99669368009007e-05
0.4,0.000315751805066827
0.6,0.000802033441764916
0.8,0.00161045617154994
1,0.00284320240688165
1.2,0.00462716362767815
1.4,0.0071187621530165
1.6,0.0105094499501088
1.8,0.0150318612199074
2,0.0209665119149275
2.2,0.0286488082494848
2.4,0.0384759322612876
2.6,0.0509129005246476
2.8,0.0664967324271695
3,0.0858372213838473
3.2,0.109612308486171
3.4,0.138555593124393
3.6,0.173433227232721
3.8,0.215007559567396
4,0.263985725693907
4.2,0.32095322873364
4.4,0.386295606309816
4.6,0.460115369214198
4.8,0.542155801011553
5,0.631746550976045
5.2,0.727786464889027
5.4,0.828775303111529
5.6,0.932897661506651
5.8,1.03815123036229
6,1.14250089350736
6.2,1.2440338601265
6.4,1.34109137419544
6.6,1.43235926425769
6.8,1.51690996572635
7,1.59419899272274
7.2,1.66402622261387
7.4,1.72647557023182
7.6,1.7818461196781
7.8,1.83058493418563
8,1.8732280835063


==> CSV/S_relationship_U_native-country/GRRCR.csv <==
0.2,0.00264660017150482
0.4,0.0114163257477122
0.6,0.0275234009194217
0.8,0.0520460847719304
1,0.0858062101586576
1.2,0.129245190630893
1.4,0.182326220892387
1.6,0.244481927490578
1.8,0.314623553925584
2,0.391215517845841
2.2,0.472404943963326
2.4,0.556183880993231
2.6,0.640556319087102
2.8,0.723684200228833
3,0.803994711019098
3.2,0.880241762741989
3.4,0.951524157416187
3.6,1.0172692175406
3.8,1.07719382497977
4,1.13125272550113
4.2,1.17958465743764
4.4,1.2224607195264
4.6,1.26024015378717
4.8,1.29333332924657
5,1.32217321587193
5.2,1.3471941521652
5.4,1.36881688894699
5.6,1.38743871080851
5.8,1.4034274986583
6,1.41711835920396
6.2,1.42972675495632
6.4,1.45909481531401
6.6,1.48992672909402
6.8,1.52128495708227
7,1.55262458279944
7.2,1.58358375554787
7.4,1.61390861587465
7.6,1.64341719051912
7.8,1.67197896108374
8,1.69950198544558


==> CSV/S_relationship_U_native-country/SR.csv <==
0.2,0.00264660017143338
0.4,0.0114163255570399
0.6,0.0275234009194558
0.8,0.0520460847719771
1,0.0858062101586685
1.2,0.129245190630863
1.4,0.182326220892342
1.6,0.24448192749057
1.8,0.314623553925492
2,0.391215517845947
2.2,0.472404943955752
2.4,0.55618388099312
2.6,0.640556319089819
2.8,0.723684200229342
3,0.803994711018798
3.2,0.88024176274167
3.4,0.951524157416401
3.6,1.01726921754205
3.8,1.07719390498016
4,1.13125280550488
4.2,1.17958465743744
4.4,1.22246071952675
4.6,1.26024007378639
4.8,1.2933333292473
5,1.32217321586618
5.2,1.34719415216226
5.4,1.36881688895024
5.6,1.38743833083922
5.8,1.40342711862863
6,1.417118739205
6.2,1.42881465753476
6.4,1.43878481695617
6.6,1.44726768068182
6.8,1.45447237702345
7,1.46058305308951
7.2,1.46575726044107
7.4,1.47013420322888
7.6,1.47383147839847
7.8,1.47695115812778
8,1.4795818830156


==> CSV/S_relationship_U_native-country/SRR.csv <==
0.2,0.00226640198982183
0.4,0.00834594050165907
0.6,0.0172682698953592
0.8,0.0282317039887665
1,0.040616360408949
1.2,0.0539834189065671
1.4,0.0680659051251643
1.6,0.0827553829795959
1.8,0.0980876951344013
2,0.114229684704481
2.2,0.131467771712475
2.4,0.150198360582859
2.6,0.170919288288859
2.8,0.194220845591994
3,0.220774296211704
3.2,0.251315308388653
3.4,0.286619398478241
3.6,0.32746655061745
3.8,0.374592881504866
4,0.428628851036686
4.2,0.490026267184024
4.4,0.558980096224155
4.6,0.635355262622799
4.8,0.718631993854754
5,0.807884201042459
5.2,0.901802428808313
5.4,0.998765651946245
5.6,1.09695598615492
5.8,1.19450022578341
6,1.28961558221737
6.2,1.38073649313719
6.4,1.46660495227254
6.6,1.54631617667735
6.8,1.61932119689125
7,1.6853952527813
7.2,1.74458436557753
7.4,1.79714238449618
7.6,1.84346838703263
7.8,1.88405095338979
8,1.91942262068698


==> CSV/S_relationship_U_native-country/UECR.csv <==
0.2,0.00365516440107241
0.4,0.0145656603080228
0.6,0.0325581952912427
0.8,0.0573523478501458
1,0.088562438730438
1.2,0.125710855349025
1.4,0.168231735947522
1.6,0.215494177996411
1.8,0.266810466659246
2,0.32145699283813
2.2,0.378688476489621
2.4,0.43776356121459
2.6,0.497949834144848
2.8,0.558562864743978
3,0.618946773373277
3.2,0.678517011839347
3.4,0.736754128278741
3.6,0.793208912191557
3.8,0.847518608407197
4,0.899390403159245
4.2,0.94859651301907
4.4,0.994996849257033
4.6,1.03850246590547
4.8,1.07908351301043
5,1.11676088782624
5.2,1.15158537300208
5.4,1.18365534665917
5.6,1.21308615083043
5.8,1.24000476471734
6,1.26456463149448
6.2,1.28691253719329
6.4,1.30720594736232
6.6,1.32559740214162
6.8,1.34224347194932
7,1.34402941689236
7.2,1.37310962038263
7.4,1.40324755912606
7.6,1.43360446182513
7.8,1.46377554682498
8,1.49351371538527


==> CSV/S_sex_U_race/GRR.csv <==
0.2,0.00126243585947526
0.4,0.00550064577339805
0.6,0.0134276582033593
0.8,0.0257770079718374
1,0.0432550856992439
1.2,0.066480066522726
1.4,0.0959117988280104
1.6,0.131780888279293
1.8,0.174028500318569
2,0.222269670183461
2.2,0.275790887325682
2.4,0.333587092662509
2.6,0.394435146601295
2.8,0.456992737862719
3,0.519906354814671
3.2,0.581911082008491
3.4,0.641908558367362
3.6,0.699015753557987
3.8,0.752583936457572
4,0.802192399324546
4.2,0.847624271509598
4.4,0.888832227173693
4.6,0.925900779296539
4.8,0.959010003306322
5,0.988403617240686
5.2,1.01436274988357
5.4,1.03718559499203
5.6,1.05717246025979
5.8,1.0746153810913
6,1.08979137201637
6.2,1.10295843672405
6.4,1.11435357937589
6.6,1.1241922069742
6.8,1.13266845619341
7,1.13995610319623
7.2,1.14620981580665
7.4,1.1515665839829
7.6,1.15614721989551
7.8,1.16005785738389
8,1.16339140649676


==> CSV/S_sex_U_race/GRRCR.csv <==
0.2,0.0820614859566178
0.4,0.100690603674306
0.6,0.119586225588652
0.8,0.142926585242381
1,0.170846608180729
1.2,0.203306027802752
1.4,0.240066665982631
1.6,0.280690622551822
1.8,0.324561391048086
2,0.370925574345175
2.2,0.418948718708321
2.4,0.467776268449912
2.6,0.516590499857521
2.8,0.564656306610397
3,0.611351945895939
3.2,0.656184180664492
3.4,0.698789809501159
3.6,0.738926993252014
3.8,0.776460138182317
4,0.811341697319166
4.2,0.843593474338514
4.4,0.873289155514586
4.6,0.900539037747386
4.8,0.925477343654586
5,0.94825212657061
5.2,0.969017540286495
5.4,0.987928139135182
5.6,1.00513484381733
5.8,1.02078222517849
6,1.03500679903297
6.2,1.04793607505561
6.4,1.05968815275026
6.6,1.07037170278032
6.8,1.0800862104655
7,1.0889223896059
7.2,1.09696269949089
7.4,1.10428191690605
7.6,1.11094772921198
7.8,1.11702132513018
8,1.12255796760023


==> CSV/S_sex_U_race/PolyOpt.csv <==
0.2,0.946943173555685
0.4,1.0849090263417
0.6,1.10016251361289
0.8,1.11499471544639
1,1.1247064682801
1.2,1.13282356642139
1.4,1.14019806291506
1.6,1.14614516311946
1.8,1.15108444562081
2,1.15512678564843
2.2,1.15870989034535
2.4,1.16187252609573
2.6,1.16465169143863
2.8,1.16708310005487
3,1.16920119543316
3.2,1.17103892864128
3.4,1.17262746117461
3.6,1.17399589169245
3.8,1.17517105655624
4,1.1761774207162
4.2,1.17703705539564
4.4,1.1777696887811
4.6,1.17839281221483
4.8,1.1789218245502
5,1.17937019948068
5.2,1.17974966357314
5.4,1.18007037571523
5.6,1.1803411013623
5.8,1.1805693771906
6,1.18076166351009
6.2,1.18092348310072
6.4,1.18105954607951
6.6,1.18117386105305
6.8,1.18126983323114
7,1.18135035042825
7.2,1.18141785800911
7.4,1.18147442387836
7.6,1.18152179460061
7.8,1.18156144368726
8,1.18159461301414


==> CSV/S_sex_U_race/SR.csv <==
0.2,0.0181017845667296
0.4,0.058541229255497
0.6,0.108549700949825
0.8,0.161404692377545
1,0.213465016549634
1.2,0.262778677387239
1.4,0.308362438489318
1.6,0.349803281557216
1.8,0.387026885487445
2,0.420158200273225
2.2,0.449435304071648
2.4,0.475155311184932
2.6,0.497640177642676
2.8,0.517215174361959
3,0.53419558107174
3.2,0.548878786071063
3.4,0.561539965434044
3.6,0.57243013220338
3.8,0.58177574123186
4,0.589779295174437
4.2,0.590386223184085
4.4,0.618215246607046
4.6,0.646774351714337
4.8,0.675293672664592
5,0.703356290535106
5.2,0.730706933992938
5.4,0.757181993551216
5.6,0.782676089833385
5.8,0.807123512454711
6,0.83048682398445
6.2,0.852749333902244
6.4,0.873909849307371
6.6,0.893978859400433
6.8,0.912975674819631
7,0.930926233076635
7.2,0.947861386775734
7.4,0.963815552805565
7.6,0.978825638208837
7.8,0.992930182286168
8,1.00616867021655


==> CSV/S_sex_U_race/SRR.csv <==
0.2,0.00357835938500825
0.4,0.0142812254452383
0.6,0.0320101377650304
0.8,0.056594942874868
1,0.087784414394586
1.2,0.125232174970489
1.4,0.168478193269404
1.6,0.216929259756166
1.8,0.269845408379278
2,0.326340666352403
2.2,0.385404353645163
2.4,0.445943984505342
2.6,0.506844697922782
2.8,0.567035471170924
3,0.625550799456627
3.2,0.681578304993386
3.4,0.734486808889055
3.6,0.783834071020941
3.8,0.829357187631995
4,0.87095075991333
4.2,0.908638398675947
4.4,0.942542386271063
4.6,0.9728549901893
4.8,0.999813518081047
5,1.02368002352292
5.2,1.0447257310821
5.4,1.06321973966916
5.6,1.07942131699423
5.8,1.09357503326202
6,1.10590802703175
6.2,1.11662879653611
6.4,1.12592702959927
6.6,1.13397410263477
6.8,1.14092398213502
7,1.14691434548359
7.2,1.15206780114885
7.4,1.1564931333522
7.6,1.16028652651145
7.8,1.16353274387728
8,1.16630624625135


==> CSV/S_sex_U_race/UECR.csv <==
0.2,0.304621505225664
0.4,0.410302416797334
0.6,0.463789521504124
0.8,0.496987498016159
1,0.519909130225293
1.2,0.536820375254781
1.4,0.549737526507474
1.6,0.560225323241058
1.8,0.56810139724098
2,0.574978585450169
2.2,0.579412795916649
2.4,0.586777702307265
2.6,0.590533523167062
2.8,0.590620275310067
3,0.611901580397147
3.2,0.635646972710073
3.4,0.660619326342205
3.6,0.686154976609464
3.8,0.711809667472676
4,0.737259945119346
4.2,0.762262120951087
4.4,0.786632209677663
4.6,0.810229426918982
4.8,0.832950520792596
5,0.854722253233988
5.2,0.875495973928091
5.4,0.895243736782215
5.6,0.913954677099239
5.8,0.931630429185078
6,0.948289748081083
6.2,0.963952281713228
6.4,0.978648641089836
6.6,0.992418733281865
6.8,1.00529633345375
7,1.01733000796723
7.2,1.0285585739511
7.4,1.03902735012997
7.6,1.04878392814084
7.8,1.05786831676014
8,1.06632369528132


==> CSV/Time/GRRCR.csv <==
0.2,0.41203125
0.4,0.41203125
0.6,0.418046875
0.8,0.4234375
1,0.42359375
1.2,0.42015625
1.4,0.427890625
1.6,0.432109375
1.8,0.421875
2,0.44234375
2.2,0.4275
2.4,0.423515625
2.6,0.42125
2.8,0.415546875
3,0.415
3.2,0.41578125
3.4,0.416171875
3.6,0.41
3.8,0.410546875
4,0.412421875
4.2,0.41671875
4.4,0.4125
4.6,0.4121875
4.8,0.410859375
5,0.41296875
5.2,0.409765625
5.4,0.411953125
5.6,0.410078125
5.8,0.412265625
6,0.4128125
6.2,0.41734375
6.4,0.41
6.6,0.407578125
6.8,0.415546875
7,0.410703125
7.2,0.409921875
7.4,0.404453125
7.6,0.408125
7.8,0.41125
8,0.41421875


==> CSV/Time/PolyOpt.csv <==
0.2,1.707421875
0.4,1.863203125
0.6,2.093515625
0.8,2.010546875
1,1.89609375
1.2,1.790390625
1.4,1.770546875
1.6,1.753125
1.8,1.745078125
2,1.731015625
2.2,1.758671875
2.4,1.715078125
2.6,1.73328125
2.8,1.69296875
3,1.684921875
3.2,1.694375
3.4,1.6909375
3.6,1.686484375
3.8,1.70078125
4,1.690390625
4.2,1.71078125
4.4,1.72625
4.6,1.7021875
4.8,1.726484375
5,1.73515625
5.2,1.705703125
5.4,1.725
5.6,1.69015625
5.8,1.712578125
6,1.68953125
6.2,1.693984375
6.4,1.686015625
6.6,1.67328125
6.8,1.65640625
7,1.70046875
7.2,1.7371875
7.4,1.76140625
7.6,1.701484375
7.8,1.71421875
8,1.783671875


==> CSV/Time/SR.csv <==
0.2,0.421171875
0.4,0.4228125
0.6,0.423828125
0.8,0.419453125
1,0.4228125
1.2,0.426171875
1.4,0.419140625
1.6,0.43328125
1.8,0.427890625
2,0.43625
2.2,0.430546875
2.4,0.4265625
2.6,0.422421875
2.8,0.418671875
3,0.416484375
3.2,0.415
3.4,0.41859375
3.6,0.408828125
3.8,0.420625
4,0.422421875
4.2,0.423515625
4.4,0.414140625
4.6,0.4234375
4.8,0.414921875
5,0.41921875
5.2,0.408046875
5.4,0.411640625
5.6,0.407265625
5.8,0.405859375
6,0.40953125
6.2,0.41265625
6.4,0.4025
6.6,0.40578125
6.8,0.405234375
7,0.404765625
7.2,0.40421875
7.4,0.404296875
7.6,0.41046875
7.8,0.409921875
8,0.403984375


==> CSV/Time/UECR.csv <==
0.2,0.672890625
0.4,0.706484375
0.6,0.689375
0.8,0.662109375
1,0.6453125
1.2,0.622734375
1.4,0.64453125
1.6,0.652421875
1.8,0.633203125
2,0.64765625
2.2,0.61015625
2.4,0.59078125
2.6,0.58109375
2.8,0.571484375
3,0.557265625
3.2,0.55984375
3.4,0.539921875
3.6,0.541171875
3.8,0.541484375
4,0.54734375
4.2,0.541796875
4.4,0.530625
4.6,0.535390625
4.8,0.5334375
5,0.5415625
5.2,0.531484375
5.4,0.532578125
5.6,0.539453125
5.8,0.539609375
6,0.5446875
6.2,0.5384375
6.4,0.54515625
6.6,0.540546875
6.8,0.54203125
7,0.547109375
7.2,0.54171875
7.4,0.545
7.6,0.543828125
7.8,0.547734375
8,0.552109375


==> CSV/adult_S16U15/GRR.csv <==
0.2,1.9770663054734e-05
0.4,9.0465063919919e-05
0.6,0.000233241750915744
0.8,0.000475893373379985
1,0.00085461716257922
1.2,0.0014161765018858
1.4,0.00222050670717154
1.6,0.00334380755563128
1.8,0.00488214158526199
2,0.00695551422904486
2.2,0.00971234111363183
2.4,0.0133340995290951
2.6,0.0180398051163759
2.8,0.0240897437432876
3,0.0317876226322708
3.2,0.0414800004604474
3.4,0.0535515574593366
3.6,0.0684145582428991
3.8,0.0864908764798074
4,0.108185369461842
4.2,0.133850397143501
4.4,0.163742985480134
4.6,0.19797845122677
4.8,0.2364868226291
5,0.278980326442407
5.2,0.324940568054126
5.4,0.373631991454935
5.6,0.424143665239852
5.8,0.475455363307687
6,0.526518165535102
6.2,0.576336421744187
6.4,0.624038106131777
6.6,0.668924121964636
6.8,0.710492530533732
7,0.748439051527118
7.2,0.782639016056797
7.4,0.81311764940733
7.6,0.840015360931104
7.8,0.863553326854925
8,0.884002823315817


==> CSV/adult_S16U15/GRRCR.csv <==
0.2,0.000362672761388528
0.4,0.00123842402379975
0.6,0.00310040352534095
0.8,0.00615240131364842
1,0.0106938216255423
1.2,0.0170574171297322
1.4,0.0255850914043591
1.6,0.0366028747172965
1.8,0.0503887831308164
2,0.0671361492307091
2.2,0.08691724764399
2.4,0.109653730096182
2.6,0.135100778944531
2.8,0.162850341646179
3,0.192355294852749
3.2,0.222972073695267
3.4,0.254014268053584
3.6,0.28480909645658
3.8,0.314746723764979
4,0.343316575249051
4.2,0.370127600799198
4.4,0.394913124218305
4.6,0.417523206074277
4.8,0.437908862425063
5,0.456102011623948
5.2,0.47219515948197
5.4,0.485862475803575
5.6,0.494029056223666
5.8,0.517752392121356
6,0.542095532005057
6.2,0.566510021752232
6.4,0.590685750274571
6.6,0.614410903885743
6.8,0.637530373346712
7,0.659927924124541
7.2,0.681516787588824
7.4,0.702233852333763
7.6,0.722035595471772
7.8,0.740894944626206
8,0.758798691835618


==> CSV/adult_S16U15/SR.csv <==
0.2,0.000291061120627012
0.4,0.00130361892400239
0.6,0.00327723029350553
0.8,0.00649093264652008
1,0.0112576510916887
1.2,0.0179123668108017
1.4,0.0267928095501262
1.6,0.0382123615287669
1.8,0.0524264217497854
2,0.0695955372159398
2.2,0.0897506963576872
2.4,0.112767543567677
2.6,0.138356313914559
2.8,0.166081564360345
3,0.195391289010438
3.2,0.225679141821254
3.4,0.256272967207222
3.6,0.286602000240749
3.8,0.316088934623362
4,0.344321449359947
4.2,0.370905594662463
4.4,0.395524774247222
4.6,0.418020471569771
4.8,0.438305819932405
5,0.456409379321215
5.2,0.472437917575627
5.4,0.486518856322443
5.6,0.49879825103954
5.8,0.509453782067809
6,0.518650668088868
6.2,0.526554813347679
6.4,0.533325973890066
6.6,0.539107190299727
6.8,0.544028006928678
7,0.548206601789368
7.2,0.551752386204784
7.4,0.567718859596031
7.6,0.593143110039364
7.8,0.617769647145156
8,0.641516479501106


==> CSV/adult_S16U15/SRR.csv <==
0.2,0.000225675395614836
0.4,0.000824044117864359
0.6,0.00170459465826478
0.8,0.00281075681242313
1,0.00411698565032241
1.2,0.00562666459660033
1.4,0.00737102052834241
1.6,0.00940912742671362
1.8,0.0118289849614734
2,0.014749575558882
2.2,0.0183237094660775
2.4,0.0227413447627136
2.6,0.0282329034477219
2.8,0.0350718864253303
3,0.0435758212739173
3.2,0.0541042788963139
3.4,0.0670524221678933
3.6,0.082838399254208
3.8,0.101883013858852
4,0.124580678317795
4.2,0.151261855589665
4.4,0.182149089158524
4.6,0.217311135850214
4.8,0.25662213672613
5,0.299734321270028
5.2,0.346072453821724
5.4,0.394855445842286
5.6,0.445145465553292
5.8,0.495918743978828
6,0.546147099075021
6.2,0.594876836091374
6.4,0.641292935476861
6.6,0.684760673470727
6.8,0.724842352975364
7,0.761291798768668
7.2,0.794032451797031
7.4,0.823125963913396
7.6,0.848737567763388
7.8,0.871102923578473
8,0.890499329358036


==> CSV/adult_S16U15/UECR.csv <==
0.2,0.00081236887233289
0.4,0.00570616753451226
0.6,0.0118751098707031
0.8,0.0196582555607307
1,0.0287924142137318
1.2,0.0391058432459507
1.4,0.0505502006369712
1.6,0.0630433431363244
1.8,0.0766071885241982
2,0.0916305315030754
2.2,0.108343875246833
2.4,0.126480163363405
2.6,0.145624140561213
2.8,0.165485062405094
3,0.185872124726441
3.2,0.206592558293973
3.4,0.227469332326695
3.6,0.248326716841061
3.8,0.268996571519133
4,0.289319340782968
4.2,0.309148738436257
4.4,0.328355183775657
4.6,0.346828377991874
4.8,0.362542784038048
5,0.38116899186902
5.2,0.387792751886552
5.4,0.41042829475526
5.6,0.432976449269798
5.8,0.455360342179907
6,0.477511470082407
6.2,0.49936750199582
6.4,0.520871427819595
6.6,0.541971680880809
6.8,0.56262219284788
7,0.582782251824721
7.2,0.602416638164178
7.4,0.621495469730742
7.6,0.639994103674763
7.8,0.657893068110915
8,0.675177516062661


==> CSV/adult_S2U5/GRR.csv <==
0.2,0.000995809402295244
0.4,0.00437413806613712
0.6,0.0107638739266428
0.8,0.0208270771331806
1,0.0352175950939647
1.2,0.0545259362911159
1.4,0.079213964287197
1.6,0.109546755784344
1.8,0.145532381588083
2,0.186882001128128
2.2,0.23300119882654
2.4,0.283018475970472
2.6,0.33584920486524
2.8,0.390285431908001
3,0.445096374799102
3.2,0.499123130106373
3.4,0.551354111951016
3.6,0.600973576524638
3.8,0.647382012601085
4,0.69019228631754
4.2,0.729208274253906
4.4,0.764393344796098
4.6,0.795835105117455
4.8,0.823711126841352
5,0.84825855237968
5.2,0.869748955488611
5.4,0.888468732482785
5.6,0.904704624998494
5.8,0.918733635203747
6,0.930816485533073
6.2,0.941193805416965
6.4,0.950084328623692
6.6,0.957684511727667
6.8,0.964169110569536
7,0.969692364142827
7.2,0.974389529094738
7.4,0.978378582568367
7.6,0.981761968338999
7.8,0.984628303892055
8,0.987053997149976


==> CSV/adult_S2U5/GRRCR.csv <==
0.2,0.156261430193081
0.4,0.213571635294971
0.6,0.242665580750678
0.8,0.270110378259454
1,0.302090329065434
1.2,0.337395198659464
1.4,0.374922990926315
1.6,0.413666541232084
1.8,0.452740132288107
2,0.491400124512589
2.2,0.529052531820021
2.4,0.565248567090778
2.6,0.599671531510012
2.8,0.632118712004346
3,0.662481375827362
3.2,0.690725094196008
3.4,0.716871790970343
3.6,0.740984232921471
3.8,0.763153190401701
4,0.783487184446874
4.2,0.802104561071636
4.4,0.819127555557221
4.6,0.834677994304494
4.8,0.84887430306072
5,0.861829529765796
5.2,0.873650136164745
5.4,0.88443535775943
5.6,0.894276972958375
5.8,0.903259357855976
6,0.911459732603518
6.2,0.918948529177106
6.4,0.925789829175411
6.6,0.932041834872386
6.8,0.93775734787323
7,0.942984238067927
7.2,0.947765891740437
7.4,0.95214163216864
7.6,0.956147109239528
7.8,0.959814656827306
8,0.963173618179158


==> CSV/adult_S2U5/PolyOpt.csv <==
0.2,0.63619130963502
0.4,0.86825648913733
0.6,0.896719478917563
0.8,0.915744273733667
1,0.931190364197493
1.2,0.943524819983039
1.4,0.955300431658294
1.6,0.964486191203921
1.8,0.970813787490028
2,0.974670747361315
2.2,0.97803502642792
2.4,0.98100141958908
2.6,0.983607587328616
2.8,0.985889179914211
3,0.987879811617396
3.2,0.98961096396698
3.4,0.991111881054353
3.6,0.992409494331627
3.8,0.993528394290684
4,0.99449085263541
4.2,0.99531689028992
4.4,0.996024382480266
4.6,0.996629190828288
4.8,0.997145312785517
5,0.997585039998465
5.2,0.997959118798781
5.4,0.998276907632227
5.6,0.998546527709007
5.8,0.998775004401518
6,0.998968397916893
6.2,0.999131922544696
6.4,0.999270054353234
6.6,0.999386627613823
6.8,1.00056233920843
7,0.999567730814454
7.2,0.995717767569789
7.4,0.989833820040608
7.6,0.993685797726739
7.8,0.978241434052273
8,0.986714516138271


==> CSV/adult_S2U5/SR.csv <==
0.2,0.00593005888463251
0.4,0.0216084607356855
0.6,0.0450971132498503
0.8,0.07508196705297
1,0.11045513273888
1.2,0.150004423593273
1.4,0.192683338498005
1.6,0.237333315296107
1.8,0.282772206435956
2,0.32796823715534
2.2,0.371987935623425
2.4,0.414104873594663
2.6,0.453772181856743
2.8,0.490760074067972
3,0.524771608517858
3.2,0.555597663540142
3.4,0.58343188675161
3.6,0.608383827808048
3.8,0.630550269456363
4,0.650329125161683
4.2,0.66803862419739
4.4,0.683953929755094
4.6,0.69821243800389
4.8,0.710899814074867
5,0.722585830391655
5.2,0.734256838127727
5.4,0.745926983195798
5.6,0.757492728677747
5.8,0.769109564427242
6,0.780416569834228
6.2,0.791985521271414
6.4,0.803498224719859
6.6,0.814948901263698
6.8,0.826222490723474
7,0.837083420096401
7.2,0.84765880281348
7.4,0.857889656604011
7.6,0.867596992444225
7.8,0.876752996476299
8,0.885366700961854


==> CSV/adult_S2U5/SRR.csv <==
0.2,0.00422913643902356
0.4,0.0171887583234629
0.6,0.0389842114151838
0.8,0.0693068601762858
1,0.107454020783542
1.2,0.152384068038351
1.4,0.202798645081058
1.6,0.257241360863587
1.8,0.314201473443991
2,0.372211534931447
2.2,0.429929677547836
2.4,0.486200047265007
2.6,0.540088492898001
2.8,0.590894313324712
3,0.638141867784635
3.2,0.68155761683887
3.4,0.721038572873203
3.6,0.756617476551364
3.8,0.788428746336767
4,0.816677822353071
4.2,0.841615256346775
4.4,0.863515937284538
4.6,0.882663211486465
4.8,0.899337308579035
5,0.913807344255478
5.2,0.926326163838947
5.4,0.93712735782493
5.6,0.946423880625389
5.8,0.954407810901508
6,0.96125089198345
6.2,0.967105577461333
6.4,0.972106378260686
6.6,0.976371364067256
6.8,0.9800037156721
7,0.983093257858483
7.2,0.985717926974591
7.4,0.987945145204656
7.6,0.989833086327857
7.8,0.991431826694957
8,0.992784381243964


==> CSV/adult_S2U5/UECR.csv <==
0.2,0.194918062836514
0.4,0.312513841504374
0.6,0.381456731627265
0.8,0.427123003846493
1,0.459797898419373
1.2,0.484394286063871
1.4,0.503669713701216
1.6,0.518883513861886
1.8,0.531164739022037
2,0.541883793855435
2.2,0.550742963018228
2.4,0.559140949585981
2.6,0.566672815892907
2.8,0.574594114327841
3,0.583703762491813
3.2,0.596474867763384
3.4,0.612190105043395
3.6,0.629816138359941
3.8,0.648089966591604
4,0.66655766629931
4.2,0.684862002266535
4.4,0.702702416524028
4.6,0.72003622458593
4.8,0.736673106829435
5,0.752550167485153
5.2,0.76764348066311
5.4,0.781947870358291
5.6,0.795471058513656
5.8,0.808230000580155
6,0.82024806128037
6.2,0.831553039103068
6.4,0.842175537220799
6.6,0.852147867236081
6.8,0.861502982864886
7,0.870274034531776
7.2,0.878493804089853
7.4,0.886194032208118
7.6,0.893405746733894
7.8,0.900158450177287
8,0.90648050786334


==> CSV/adult_S5U2/GRR.csv <==
0.2,0.00100122852972257
0.4,0.00439877023654612
0.6,0.0108260918097275
0.8,0.0209496347320271
1,0.0354268297366736
1.2,0.0548502909330314
1.4,0.0796818521868651
1.6,0.110183923572759
1.8,0.14635906809819
2,0.18791029891955
2.2,0.234233060825414
2.4,0.284444742963233
2.6,0.33744986339879
2.8,0.392031085216778
3,0.446950684764835
3.2,0.501045828600547
3.4,0.553304122759244
3.6,0.602911835246034
3.8,0.649273691326383
4,0.692008278482058
4.2,0.730925932752136
4.4,0.765996567969373
4.6,0.797313922186217
4.8,0.825060951158537
5,0.849479258600789
5.2,0.870843907813944
5.4,0.889443856054311
5.6,0.905567578655555
5.8,0.919493115267534
6,0.931481668740563
6.2,0.941773924529091
6.4,0.95058836562628
6.6,0.958120989579309
6.8,0.964545963748385
7,0.970016869589517
7.2,0.974668281579307
7.4,0.978617501333575
7.6,0.981966324645686
7.8,0.984802761567901
8,0.987202660318937


==> CSV/adult_S5U2/GRRCR.csv <==
0.2,0.0255059211315894
0.4,0.0332037741529854
0.6,0.0427742824600512
0.8,0.0583511086540819
1,0.0798380175206228
1.2,0.107190640939842
1.4,0.140153504270847
1.6,0.178183682800193
1.8,0.220465442993413
2,0.266040942963501
2.2,0.313834244831486
2.4,0.362707362133974
2.6,0.411669569675541
2.8,0.459765885940388
3,0.506233818308394
3.2,0.550506766686168
3.4,0.592145618615155
3.6,0.630922714694609
3.8,0.666722897905115
4,0.699518769418315
4.2,0.729379618315923
4.4,0.75644065108783
4.6,0.780864359944469
4.8,0.802840411806643
5,0.822566686327017
5.2,0.840249546941484
5.4,0.856080918494393
5.6,0.870245860885941
5.8,0.882917126432674
6,0.894253733276816
6.2,0.904400515101179
6.4,0.913487806187155
6.6,0.921636789561547
6.8,0.928949559803647
7,0.93551915706117
7.2,0.941428096948641
7.4,0.946749384337053
7.6,0.951547507756301
7.8,0.955879378787311
8,0.959795200859972


==> CSV/adult_S5U2/PolyOpt.csv <==
0.2,0.375855633732587
0.4,0.450521692152718
0.6,0.496660914410309
0.8,0.547834856999289
1,0.593048184758535
1.2,0.637980498478642
1.4,0.677009337518769
1.6,0.710911389568011
1.8,0.739124160264843
2,0.764869514918441
2.2,0.789059841673315
2.4,0.811666317683302
2.6,0.832624967481232
2.8,0.851879965298493
3,0.869480304006359
3.2,0.885485193786077
3.4,0.899919049947173
3.6,0.912848358887621
3.8,0.924336912375185
4,0.934525973272006
4.2,0.943516320606337
4.4,0.951401659559858
4.6,0.96159687507587
4.8,0.964733735496508
5,0.969480034832749
5.2,0.973967232563522
5.4,0.977832424970614
5.6,0.981152680591141
5.8,0.983998954723087
6,0.986432807634694
6.2,0.98850994613971
6.4,0.990280398682296
6.6,0.996618377833927
6.8,0.99306771901196
7,0.996801474047958
7.2,0.998426201010513
7.4,1.00054014366094
7.6,1.01801150459483
7.8,0.996019777550186
8,0.994961379228153


==> CSV/adult_S5U2/SR.csv <==
0.2,0.00326079613344609
0.4,0.0123754374696387
0.6,0.0264570392494776
0.8,0.0447048758525007
1,0.0664412216702607
1.2,0.0913510404345368
1.4,0.120031594619817
1.6,0.152825537463561
1.8,0.189398643355358
2,0.229704680900558
2.2,0.27306622507567
2.4,0.316861351972168
2.6,0.360247696796648
2.8,0.402391157034618
3,0.442650810476628
3.2,0.480410916878949
3.4,0.515347419808027
3.6,0.547256614088754
3.8,0.576098725760499
4,0.601934178689767
4.2,0.624896105694099
4.4,0.645063741411933
4.6,0.662847757364804
4.8,0.678317208408856
5,0.691944919233963
5.2,0.704567056900293
5.4,0.716371893763695
5.6,0.727348116291062
5.8,0.738583333964075
6,0.750766938334925
6.2,0.762879050584041
6.4,0.775359108734312
6.6,0.787915992404106
6.8,0.800380032063525
7,0.812524397997347
7.2,0.824331995064341
7.4,0.835805255235882
7.6,0.846689221028355
7.8,0.857023831831419
8,0.866814456292429


==> CSV/adult_S5U2/SRR.csv <==
0.2,0.002029587483491
0.4,0.00818286116788015
0.6,0.018642384634255
0.8,0.0336764627091818
1,0.0535875955250303
1.2,0.0786460648859924
1.4,0.109016013147665
1.6,0.14468444844277
1.8,0.185405558493285
2,0.230672181940852
2.2,0.27972245332533
2.4,0.331582897922332
2.6,0.385141385380116
2.8,0.439236912467746
3,0.492750336063309
3.2,0.544681644470456
3.4,0.594204178137736
3.6,0.640692377532342
3.8,0.683725114962053
4,0.723070199610148
4.2,0.758656963731213
4.4,0.790543406084148
4.6,0.818882942292218
4.8,0.84389408530926
5,0.86583481480961
5.2,0.884982207930655
5.4,0.901617130881623
5.6,0.916013368701131
5.8,0.928430401964475
6,0.939109031288806
6.2,0.948269129844706
6.4,0.956108920503315
6.6,0.962805297054205
6.8,0.968514821732121
7,0.973375127022047
7.2,0.977506526793772
7.4,0.981013701539365
7.6,0.98398736737335
7.8,0.986505871330425
8,0.988636679007563


==> CSV/adult_S5U2/UECR.csv <==
0.2,0.0863019793450636
0.4,0.127508204477079
0.6,0.150259941808554
0.8,0.165001485797464
1,0.175500207038884
1.2,0.184461507793161
1.4,0.19373695484245
1.6,0.205588475672617
1.8,0.222692111992424
2,0.247040322929981
2.2,0.276157968402359
2.4,0.307618034223596
2.6,0.340331879632114
2.8,0.373705255059284
3,0.407273563201974
3.2,0.440692717497596
3.4,0.473663466935776
3.6,0.505880673620141
3.8,0.537118208894042
4,0.56720307238076
4.2,0.596005246566556
4.4,0.623429368905784
4.6,0.649427611408533
4.8,0.673966390791332
5,0.697042354311806
5.2,0.71867272111218
5.4,0.738890932040931
5.6,0.757743437864257
5.8,0.77528613829794
6,0.791580526882625
6.2,0.806696973302113
6.4,0.820702225874816
6.6,0.833666082834258
6.8,0.845657575515886
7,0.856743804963037
7.2,0.866989833570288
7.4,0.876457697055069
7.6,0.885205657698565
7.8,0.893292131811262
8,0.900766629367292


==> CSV/adult_S6U42/GRR.csv <==
0.2,1.8666692240168e-05
0.4,8.5422155988927e-05
0.6,0.00022026586676467
0.8,0.000449480696762551
1,0.000807317498991072
1.2,0.00133805628413452
1.4,0.00209849785675134
1.6,0.00316093142916637
1.8,0.00461660374612473
2,0.00657967756912307
2.2,0.00919160410677983
2.4,0.012625735647324
2.6,0.0170918611316616
2.8,0.0228401503079634
3,0.0301637393003827
3.2,0.0393988935623063
3.4,0.0509213795484548
3.6,0.0651374378479789
3.8,0.0824676998967627
4,0.103322696585288
4.2,0.128069458314148
4.4,0.156990240436377
4.6,0.190236598428327
4.8,0.227784558545204
5,0.269398785647665
5.2,0.31461446848682
5.4,0.362744218589905
5.6,0.412913293123157
5.8,0.464120603210257
6,0.515316958106835
6.2,0.565487900399214
6.4,0.613727786484333
6.6,0.659294597956298
6.8,0.701640108998604
7,0.740415581987475
7.2,0.775457454950631
7.4,0.806759693153861
7.6,0.834439672549091
7.8,0.858703279727625
8,0.879813125405093


==> CSV/adult_S6U42/GRRCR.csv <==
0.2,0.00087800907443725
0.4,0.00299512230735572
0.6,0.00654726627362689
0.8,0.0125044234360717
1,0.0207188785259155
1.2,0.0313580772591393
1.4,0.0444379265546094
1.6,0.0598374967929976
1.8,0.077297941318001
2,0.0964390936076574
2.2,0.116791627835068
2.4,0.137839198872715
2.6,0.15906310653388
2.8,0.179982266867326
3,0.200183280759303
3.2,0.219338247586998
3.4,0.237210678787354
3.6,0.253651749272139
3.8,0.268502797885399
4,0.271226818635974
4.2,0.297702405731948
4.4,0.325475972261847
4.6,0.354060537114694
4.8,0.383144039280814
5,0.412471847088866
5.2,0.441820011817696
5.4,0.47098742276898
5.6,0.499793642787712
5.8,0.528078572836673
6,0.555702557503739
6.2,0.582546384052944
6.4,0.608510969100633
6.6,0.633516682720926
6.8,0.657502334878159
7,0.680423884372309
7.2,0.702252944135207
7.4,0.7229751579682
7.6,0.742588517960731
7.8,0.761101682188145
8,0.778532341027592


==> CSV/adult_S6U42/SR.csv <==
0.2,0.000626171224620145
0.4,0.00271486323627551
0.6,0.00657895200461909
0.8,0.0125044234360736
1,0.0207188785259174
1.2,0.0313580772590609
1.4,0.0444379265544369
1.6,0.0598374967927815
1.8,0.0772979413176484
2,0.0964390936073805
2.2,0.116791625783559
2.4,0.137839198872591
2.6,0.159063106533924
2.8,0.179982266867221
3,0.200183280759016
3.2,0.219338247586563
3.4,0.23721067878661
3.6,0.253651749271427
3.8,0.26865954973137
4,0.29727824208481
4.2,0.336629588651773
4.4,0.375865262068038
4.6,0.414206010078116
4.8,0.450975923645085
5,0.485636947666192
5.2,0.517803812492255
5.4,0.547241545665675
5.6,0.573850077279203
5.8,0.597641193671396
6,0.618712594154938
6.2,0.637222633229187
6.4,0.653367995659502
6.6,0.667365383114784
6.8,0.679437432750667
7,0.689802551931353
7.2,0.698668081684425
7.4,0.706226115450058
7.6,0.712651326612269
7.8,0.718100242559331
8,0.722711507739689


==> CSV/adult_S6U42/SRR.csv <==
0.2,0.000538495129303068
0.4,0.00197946686851924
0.6,0.00409321031289104
0.8,0.00669783449175764
1,0.00966197622506008
1.2,0.0129046036735972
1.4,0.016393364595792
1.6,0.0201425937497767
1.8,0.0242117240588453
2,0.0287044994790754
2.2,0.0337690767163209
2.4,0.0395988172803739
2.6,0.0464332907333864
2.8,0.0545587167214916
3,0.0643067632071251
3.2,0.0760503121619546
3.4,0.09019456068029
3.6,0.107161752411397
3.8,0.127368087706073
4,0.151192122829619
4.2,0.178935383975568
4.4,0.210777990971471
4.6,0.246734534016682
4.8,0.28661764111139
5,0.330017689791059
5.2,0.376306042616239
5.4,0.424665616640957
5.6,0.474147081230749
5.8,0.523743069046286
6,0.572468498271713
6.2,0.619433988244144
6.4,0.663901710604446
6.6,0.705317803422905
6.8,0.743320881189713
7,0.777730525906842
7.2,0.808522035619902
7.4,0.835794111433364
7.6,0.859735150435511
7.8,0.880592127977396
8,0.898644318554194


==> CSV/adult_S6U42/UECR.csv <==
0.2,0.000657187198234383
0.4,0.00515156145980755
0.6,0.0107498528271291
0.8,0.0179271542881742
1,0.0264733406603076
1.2,0.0364179753000552
1.4,0.0476703261021384
1.6,0.0602377458353082
1.8,0.0740785156965543
2,0.0891437787025644
2.2,0.105376001576574
2.4,0.122708576966917
2.6,0.141065896537251
2.8,0.160363928924648
3,0.180511193012063
3.2,0.201410320296305
3.4,0.222959055451401
3.6,0.245052474030014
3.8,0.267584405782678
4,0.290448640884761
4.2,0.313541151802678
4.4,0.33676127320745
4.6,0.36001278177117
4.8,0.383204818342142
5,0.40625300752852
5.2,0.42907973486183
5.4,0.451614530265477
5.6,0.473794248751761
5.8,0.495563445203885
6,0.51687370057384
6.2,0.537683496227401
6.4,0.557958336752393
6.6,0.577669848274784
6.8,0.596795578109053
7,0.615318529512043
7.2,0.633229136124166
7.4,0.650594797148408
7.6,0.667540138822932
7.8,0.684031082839858
8,0.700020580137999


==> CSV/alpha_GRRCR/1e-1.csv <==
0.2,0.00354203037466567
0.4,0.0102471460575377
0.6,0.01777802717113
0.8,0.0259745683558606
1,0.0376169720547133
1.2,0.0578872589594544
1.4,0.0822992445227608
1.6,0.109111350941173
1.8,0.138835096671558
2,0.17064704849274
2.2,0.20376728619305
2.4,0.237307653025691
2.6,0.270506377183145
2.8,0.302628820874624
3,0.332981737691136
3.2,0.36117699647638
3.4,0.388634520778632
3.6,0.415607748367724
3.8,0.443510068961427
4,0.472830936298351
4.2,0.502535529915512
4.4,0.531742753617644
4.6,0.560082858911615
4.8,0.587483321755678
5,0.613757737855329
5.2,0.638857085243174
5.4,0.662755412825218
5.6,0.685444187829459
5.8,0.706928625117215
6,0.727224885073813
6.2,0.746357803797132
6.4,0.764359006337045
6.6,0.781265321152828
6.8,0.79711744337124
7,0.811958809072777
7.2,0.825834651007915
7.4,0.83879121124085
7.6,0.850875089749033
7.8,0.862132710689003
8,0.872609890226791


==> CSV/alpha_GRRCR/1e-2.csv <==
0.2,0.00290304085606676
0.4,0.00875156617032593
0.6,0.0157315854635636
0.8,0.0245148043041615
1,0.0379100635347511
1.2,0.058582111662341
1.4,0.0823513268844419
1.6,0.109199927879247
1.8,0.138882653851585
2,0.170696321807292
2.2,0.203811611602716
2.4,0.237391879987539
2.6,0.270603767308222
2.8,0.302847301965339
3,0.33345087531628
3.2,0.361963648208043
3.4,0.387751073102366
3.6,0.412852460098307
3.8,0.437524100272383
4,0.463623717215623
4.2,0.491490126569509
4.4,0.519814010955762
4.6,0.547687948548323
4.8,0.574864035289472
5,0.601131142642899
5.2,0.626347572146781
5.4,0.650462545528554
5.6,0.673447478866803
5.8,0.695290631134632
6,0.715993618992189
6.2,0.735568775050199
6.4,0.754037012147014
6.6,0.771426042720161
6.8,0.78776887295998
7,0.803102522676467
7.2,0.817466937095399
7.4,0.830904064923214
7.6,0.843457081722456
7.8,0.85516974064152
8,0.866085834675887


==> CSV/alpha_GRRCR/1e-3.csv <==
0.2,0.00252864665883718
0.4,0.00784659834765868
0.6,0.0146260166958748
0.8,0.0238852101199786
1,0.0383419796765387
1.2,0.0589101655539597
1.4,0.0823987501223281
1.6,0.109199927879247
1.8,0.138882653851585
2,0.170696321807293
2.2,0.203811611602716
2.4,0.237391879987539
2.6,0.270656899124643
2.8,0.302873184509834
3,0.333586876942849
3.2,0.3622815063211
3.4,0.388458729402936
3.6,0.411927399236933
3.8,0.435206699671826
4,0.459277780402168
4.2,0.484848691869371
4.4,0.511968903556416
4.6,0.539445425770439
4.8,0.566344760637519
5,0.592500356283948
5.2,0.617752430217371
5.4,0.641981349946833
5.6,0.665142316413245
5.8,0.687210431313574
6,0.708176257818627
6.2,0.728042728725735
6.4,0.746822745671871
6.6,0.764537214610652
6.8,0.781213395625432
7,0.796883499885259
7.2,0.811583491872774
7.4,0.825352067673915
7.6,0.838229786887734
7.8,0.850258339614732
8,0.861479932452933


==> CSV/alpha_GRRCR/1e-4.csv <==
0.2,0.00226825084779133
0.4,0.00720694121202322
0.6,0.0139834104555676
0.8,0.0238624605624128
1,0.038891700620719
1.2,0.059003196019212
1.4,0.0823987501223282
1.6,0.109199927879247
1.8,0.138882653851585
2,0.170696321807293
2.2,0.203811611602716
2.4,0.237391879987539
2.6,0.27065690159308
2.8,0.302930924839256
3,0.333619639987807
3.2,0.362357639223907
3.4,0.388578674927361
3.6,0.412200848885027
3.8,0.434071065874871
4,0.456242997324704
4.2,0.480175221885282
4.4,0.50619119858052
4.6,0.533094168110402
4.8,0.559712393709372
5,0.585762567962019
5.2,0.611013291414349
5.4,0.635309471973432
5.6,0.658591429732477
5.8,0.680822776201789
6,0.701984636606849
6.2,0.722072013751012
6.4,0.741091093916628
6.6,0.759057094545116
6.8,0.775992476802039
7,0.791925432038186
7.2,0.806888589320144
7.4,0.820917909656056
7.6,0.834051742031886
7.8,0.846330021554623
8,0.857793593048505


==> CSV/alpha_UECR/1e-1.csv <==
0.2,0.00534230224802095
0.4,0.0175646041242756
0.6,0.0332580408417418
0.8,0.0509113150052718
1,0.0691774489015174
1.2,0.0881575698126161
1.4,0.107047189455338
1.6,0.125962366401301
1.8,0.144727506886588
2,0.163934308875733
2.2,0.183368626690181
2.4,0.203379767329644
2.6,0.223884645730448
2.8,0.244495201584956
3,0.265705675592023
3.2,0.286871672934066
3.4,0.308925081703418
3.6,0.332243497950912
3.8,0.356512723339246
4,0.3814289377428
4.2,0.406652055542089
4.4,0.431835431817031
4.6,0.456748602432944
4.8,0.481172274305161
5,0.505145482307698
5.2,0.528590442554425
5.4,0.551383086312273
5.6,0.573481002666529
5.8,0.594852939931939
6,0.61547675820185
6.2,0.635338058882727
6.4,0.654429041950412
6.6,0.672747767462788
6.8,0.690297202621611
7,0.707084577107041
7.2,0.723120764900577
7.4,0.738419644065477
7.6,0.752997599702748
7.8,0.766873192931364
8,0.780066455816874


==> CSV/alpha_UECR/1e-2.csv <==
0.2,0.0042045740759263
0.4,0.0143394766498489
0.6,0.0278004874377262
0.8,0.0434133182634503
1,0.0600281381718381
1.2,0.0776189700627003
1.4,0.0955964386062865
1.6,0.113875501187291
1.8,0.132514851647933
2,0.152054159921155
2.2,0.172406485931059
2.4,0.193309235248319
2.6,0.21512303370016
2.8,0.236828493044695
3,0.258622751251578
3.2,0.280467527709515
3.4,0.30238133100658
3.6,0.325027520619642
3.8,0.347548106960676
4,0.371857792019087
4.2,0.396078258264113
4.4,0.420738098052637
4.6,0.44525973517851
4.8,0.469555155004282
5,0.493457174788108
5.2,0.516849590500234
5.4,0.539669465016521
5.6,0.561900237729938
5.8,0.583447726309592
6,0.604284205366612
6.2,0.624390094903593
6.4,0.643752823536846
6.6,0.662365859048857
6.8,0.680227893057916
7,0.697342217261213
7.2,0.713716023072619
7.4,0.729359895462384
7.6,0.744287265957597
7.8,0.758513938049539
8,0.772057688005333


==> CSV/alpha_UECR/1e-3.csv <==
0.2,0.00340603924714179
0.4,0.0124472443667379
0.6,0.0245923964356408
0.8,0.0388913056458414
1,0.0543620864326134
1.2,0.0710447866812439
1.4,0.0883274241527915
1.6,0.106397247137358
1.8,0.12511222330766
2,0.14546791878865
2.2,0.166300374695289
2.4,0.187751170331529
2.6,0.209774298356823
2.8,0.231915090865553
3,0.254185250628656
3.2,0.276334700825418
3.4,0.29828531597673
3.6,0.320544988719226
3.8,0.343436290004885
4,0.366309683163488
4.2,0.389865039014708
4.4,0.413524450651908
4.6,0.437654533645784
4.8,0.461750883990734
5,0.485497458730146
5.2,0.50884659920582
5.4,0.531620967397422
5.6,0.553922532078117
5.8,0.575574679948714
6,0.596544320742136
6.2,0.616807671899786
6.4,0.636348471969129
6.6,0.655156768588355
6.8,0.67322805216788
7,0.690562720504988
7.2,0.707165354625024
7.4,0.72304408460282
7.6,0.738210177105978
7.8,0.752677479173147
8,0.766462082926155


==> CSV/alpha_UECR/1e-4.csv <==
0.2,0.00283025531323114
0.4,0.0111220788605921
0.6,0.0223422401162128
0.8,0.0355990881629712
1,0.0503256741182777
1.2,0.0663142597046859
1.4,0.0832270317410624
1.6,0.101398678412818
1.8,0.120345869122311
2,0.140847532177591
2.2,0.162135977365487
2.4,0.183877529289023
2.6,0.206651730369471
2.8,0.228613984286208
3,0.251750136711148
3.2,0.274280265807889
3.4,0.296427085207658
3.6,0.317778669871218
3.8,0.340100263596771
4,0.362941474182041
4.2,0.385204801670044
4.4,0.408748485572545
4.6,0.432029339031696
4.8,0.455676812566505
5,0.479318265698125
5.2,0.5026237909307
5.4,0.525379074551454
5.6,0.547652458092254
5.8,0.569376174760993
6,0.590442104989474
6.2,0.610822495740199
6.4,0.630497788314802
6.6,0.649455103099023
6.8,0.667687302069048
7,0.685192390014337
7.2,0.701972731969137
7.4,0.718034483291779
7.6,0.733387125898141
7.8,0.748042940131839
8,0.762016614304908


==> CSV/diff_100/GRRCR.csv <==
0.2,-1.95123101353508e-05
0.4,-8.62307986546865e-05
0.6,-0.000212544536633944
0.8,-0.000409964232317929
1,-0.000687701360767801
1.2,-0.0010512231931221
1.4,-0.00150109149739081
1.6,-0.00203235417375363
1.8,-0.0026346649366005
2,-0.00329314726330275
2.2,-0.00398984554651475
2.4,-0.00470548162279998
2.6,-0.00542119661540465
2.8,-0.00612000752915833
3,-0.00678781426257707
3.2,-0.00741391209936729
3.4,-0.00799106152290798
3.6,-0.00851522397386343
3.8,-0.00898508929865989
4,-0.00940150906931087
4.2,-0.00963989824924538
4.4,-0.00973562577622573
4.6,-0.00971118420080968
4.8,-0.00953457404396254
5,-0.00933422060573582
5.2,-0.0106533410425001
5.4,-0.0125120513685702
5.6,-0.0144389785198833
5.8,-0.0162533905214554
6,-0.0179989237866261
6.2,-0.0195967841179437
6.4,-0.0211190555796248
6.6,-0.0225899982650902
6.8,-0.0240140779757875
7,-0.025391988139282
7.2,-0.0267233219971863
7.4,-0.0280073797556717
7.6,-0.029243497213768
7.8,-0.030431194461145
8,-0.0315702372031742


==> CSV/diff_100/SR.csv <==
0.2,-6.71993509274703e-06
0.4,-3.00890883805352e-05
0.6,-7.51612380550316e-05
0.8,-0.000146936614783336
1,-0.000249786417039099
1.2,-0.000386816264330404
1.4,-0.000559287275281554
1.6,-0.000723604108106953
1.8,-0.000924180028022867
2,-0.00115023265699544
2.2,-0.00137226927042068
2.4,-0.00163381929413884
2.6,-0.00181884153725264
2.8,-0.0020975505469074
3,-0.00233854786749583
3.2,-0.00256609506695631
3.4,-0.00277730374180493
3.6,-0.00306782088218638
3.8,-0.00324677626172058
4,-0.00340621641112822
4.2,-0.00354688595894718
4.4,-0.00366995656178984
4.6,-0.00377685816369277
4.8,-0.00386914554268808
5,-0.00394839891755694
5.2,-0.00401615433516155
5.4,-0.00414839680550488
5.6,-0.00706423722797095
5.8,-0.0117583398812112
6,-0.0148341115521496
6.2,-0.0176580629911619
6.4,-0.0194870222265414
6.6,-0.0210913204954386
6.8,-0.0224405731050701
7,-0.0237357709772073
7.2,-0.0249865718638891
7.4,-0.0261970962219003
7.6,-0.0273691292404157
7.8,-0.02850336537117
8,-0.0295999963128037


==> CSV/diff_100/UECR.csv <==
0.2,-2.19144495832125e-05
0.4,-8.77152171422365e-05
0.6,-0.000186000583337052
0.8,-0.000351322382847613
1,-0.000549093982092695
1.2,-0.000790354727264944
1.4,-0.00103191756989182
1.6,-0.00139855826118863
1.8,-0.00176111099003668
2,-0.0021581463405141
2.2,-0.0025851124470286
2.4,-0.00303663043860762
2.6,-0.00350669565472626
2.8,-0.00398893763129104
3,-0.00447691396607648
3.2,-0.00496442323726396
3.4,-0.00544571301545278
3.6,-0.00591568876528374
3.8,-0.0060841922497542
4,-0.00644889750883291
4.2,-0.0066852955761702
4.4,-0.00707622866489081
4.6,-0.00687579258824806
4.8,-0.00715420997161253
5,-0.00720693667866718
5.2,-0.00726062795422819
5.4,-0.00793782842843149
5.6,-0.00923325448916545
5.8,-0.0106617503406896
6,-0.0127072422240455
6.2,-0.0143472553724341
6.4,-0.0158459342017468
6.6,-0.0173067236197873
6.8,-0.0187479252224305
7,-0.0200239769905038
7.2,-0.02128561960763
7.4,-0.0224729355885527
7.6,-0.0236220794369058
7.8,-0.0247363505690785
8,-0.0258173277899829


==> CSV/diff_1000/GRRCR.csv <==
0.2,-6.99709166851163e-06
0.4,-2.69513886292119e-05
0.6,-4.88102499907152e-05
0.8,-6.85248573543137e-05
1,-1.38501889375333e-07
1.2,-2.73923615441999e-05
1.4,-2.85118345641312e-05
1.6,-4.4386897976491e-05
1.8,-6.93547623418545e-05
2,-8.84628082643414e-05
2.2,-0.000107852223516169
2.4,-0.00011875058684951
2.6,-0.000137827165157912
2.8,-0.000164751718350028
3,-0.000178351916866646
3.2,-0.000146789343228254
3.4,-0.000155484134746153
3.6,-0.000239881484147097
3.8,-0.00035504095237835
4,-0.00052005796317045
4.2,-0.000624084340146639
4.4,-0.000753253307462499
4.6,-0.000868107719226253
4.8,-0.000981162144263223
5,-0.00107385964829268
5.2,-0.00116956491023677
5.4,-0.0012689973243534
5.6,-0.00136834618537447
5.8,-0.00146675733718407
6,-0.0015637316584859
6.2,-0.00165890538938151
6.4,-0.00175199492105389
6.6,-0.00184277617078205
6.8,-0.00193107399797333
7,-0.00201675515531054
7.2,-0.00209972271069819
7.4,-0.00217991125830738
7.6,-0.00225728256689556
7.8,-0.00233182166040372
8,-0.00240353332257511


==> CSV/diff_1000/SR.csv <==
0.2,7.00241439189319e-07
0.4,3.30244873904146e-06
0.6,8.77044269981585e-06
0.8,1.68216212016939e-05
1,2.80723316425497e-05
1.2,4.27162149568079e-05
1.4,5.87575810467782e-05
1.6,8.66953978038752e-05
1.8,0.000112243155680169
2,0.00013887167726969
2.2,0.000168051855453394
2.4,0.000201357097188795
2.6,0.000231687488962847
2.8,0.000261269769743817
3,0.000289495275533903
3.2,0.000315898966994098
3.4,0.000340166000546654
3.6,0.000362122772638462
3.8,0.000381717453698661
4,0.000398995108687852
4.2,0.000414071677072393
4.4,0.000465064979481894
4.6,0.000482954677693186
4.8,0.000501812827529602
5,0.00051074092209269
5.2,0.000518268273643687
5.4,0.000416822737122273
5.6,9.665289999579e-05
5.8,-0.000393493239210223
6,-0.000823548187879777
6.2,-0.00100756969400547
6.4,-0.00112373441511381
6.6,-0.00122848598136927
6.8,-0.00128338931468296
7,-0.00137134380525905
7.2,-0.00145838712471504
7.4,-0.00154416308933959
7.6,-0.00162848690314309
7.8,-0.00171122024558758
8,-0.00179224616119778


==> CSV/diff_1000/UECR.csv <==
0.2,-7.86899655898543e-06
0.4,-3.25547113558225e-05
0.6,-7.40525840966421e-05
0.8,-0.000133247470484163
1,-0.000200698376541231
1.2,-0.000275557271110365
1.4,-0.000351192978833261
1.6,-0.000363253019289162
1.8,-0.000472403355446334
2,-0.000514113021089753
2.2,-0.000613704139214774
2.4,-0.000610201228150656
2.6,-0.000625148839025954
2.8,-0.000541901046224189
3,-0.000608924528724689
3.2,-0.000550884514789088
3.4,-0.000424135234248312
3.6,-0.000534466826926614
3.8,-0.000557936311521791
4,-0.000594552897235218
4.2,-0.00064664418740038
4.4,-0.000737710598463586
4.6,-0.000826177529846094
4.8,-0.000903156934303017
5,-0.000980485251264551
5.2,-0.00105855044135604
5.4,-0.0011372570425304
5.6,-0.00121639318528088
5.8,-0.00126621507950836
6,-0.00133586140615375
6.2,-0.00140723129036349
6.4,-0.00147905547540163
6.6,-0.00155081071048502
6.8,-0.001622164975315
7,-0.00169287176077778
7.2,-0.00176273249186818
7.4,-0.00183158382171725
7.6,-0.00189929016146793
7.8,-0.00196573815048447
8,-0.0020308335563966


==> CSV/diff_10000/GRRCR.csv <==
0.2,-7.86252405707328e-06
0.4,-2.29675080391993e-05
0.6,-3.65294505299032e-05
0.8,-4.56423798700294e-05
1,-4.90242983904615e-05
1.2,-5.41680835443787e-05
1.4,-6.19801678971143e-05
1.6,-7.3062870254569e-05
1.8,-8.9268604376079e-05
2,-7.19317237748771e-05
2.2,-0.000117945432833757
2.4,-0.000147706722618188
2.6,-0.000172347216521412
2.8,-0.00019915791195736
3,-0.00022655855906564
3.2,-0.00025453712785978
3.4,-0.000282713347129764
3.6,-0.000310763596685658
3.8,-0.000338420925382742
4,-0.000365471942585697
4.2,-0.000391751778996229
4.4,-0.000417138041371141
4.6,-0.000441544475296244
4.8,-0.000464914888227157
5,-0.000487217491083429
5.2,-0.000508439988150501
5.4,-0.000528585318859123
5.6,-0.000547668127286419
5.8,-0.000565711862787706
6,-0.000582746459472415
6.2,-0.000598806442065744
6.4,-0.00061392949106984
6.6,-0.000628155256893003
6.8,-0.000641524504609039
7,-0.000654078408110334
7.2,-0.000665858017269276
7.4,-0.000676903886964958
7.6,-0.0006872557290109
7.8,-0.000696952225719211
8,-0.000706030848422407


==> CSV/diff_10000/SR.csv <==
0.2,-1.83075062828679e-06
0.4,-7.09390865134295e-06
0.6,-1.56182337416447e-05
0.8,-2.58110914107734e-05
1,-3.86327436913919e-05
1.2,-5.22679688818538e-05
1.4,-6.72715098102222e-05
1.6,-7.84456297437851e-05
1.8,-8.77505539891699e-05
2,-8.68979142936273e-05
2.2,-8.61740864264934e-05
2.4,-0.000101415928958431
2.6,-0.000104023907046643
2.8,-8.90805268723771e-05
3,-7.46194770055331e-05
3.2,-6.8311272131483e-05
3.4,-8.44210055092676e-05
3.6,-8.2705384319893e-05
3.8,-6.64338514861221e-05
4,-4.43320719485621e-05
4.2,-4.28398536215874e-05
4.4,-4.38062830414906e-05
4.6,-4.2174856211355e-05
4.8,-5.97071210626093e-05
5,-7.37950632032186e-05
5.2,-0.000117691676158592
5.4,-0.000165216368960557
5.6,-0.000245422907300499
5.8,-0.000337788520856864
6,-0.000382022638062676
6.2,-0.000405996869216667
6.4,-0.000424093577871791
6.6,-0.000443562094359618
6.8,-0.000462213947560743
7,-0.000480141638556629
7.2,-0.000497401572798319
7.4,-0.000514028378546725
7.6,-0.000530043830489601
7.8,-0.000545462281275108
8,-0.000560294038337237


==> CSV/diff_10000/UECR.csv <==
0.2,-8.3081100995676e-06
0.4,-3.92939718472959e-05
0.6,-7.71433692717149e-05
0.8,-0.000114883599517549
1,-0.00014972439863512
1.2,-0.000182059067762939
1.4,-0.000210935613183848
1.6,-0.0002378654851266
1.8,-0.00026278896307765
2,-0.000284858941939023
2.2,-0.000300543489647533
2.4,-0.000312065515662491
2.6,-0.000312164747281944
2.8,-0.000289811550869062
3,-0.000277505371640658
3.2,-0.000260946837940856
3.4,-0.000266144200844893
3.6,-0.000287915710150816
3.8,-0.000304452033228833
4,-0.000321336028429323
4.2,-0.000338682622706966
4.4,-0.000356323631890215
4.6,-0.000374090950778507
4.8,-0.000391841250590477
5,-0.000409457125945313
5.2,-0.000426843423657494
5.4,-0.000443923790730036
5.6,-0.000460637446183946
5.8,-0.000476937253931647
6,-0.000492786983608796
6.2,-0.000508159684132696
6.4,-0.000523036326407387
6.6,-0.000537404644339977
6.8,-0.000551257383409946
7,-0.000564592524090191
7.2,-0.000577411159025926
7.4,-0.000589717708015595
7.6,-0.00060151930214039
7.8,-0.000612825057913837
8,-0.000623645732995579


==> CSV/diff_100000/GRRCR.csv <==
0.2,7.74483048225728e-06
0.4,9.94748878778033e-06
0.6,1.15990036294029e-05
0.8,1.34816899008569e-05
1,1.53213668567911e-05
1.2,1.7116816288817e-05
1.4,1.88490650238969e-05
1.6,2.04957352756778e-05
1.8,2.2037248086421e-05
2,2.34596951279696e-05
2.2,2.47558142113602e-05
2.4,2.59247360824155e-05
2.6,2.69710569543621e-05
2.8,2.79035311299092e-05
3,2.87337033598548e-05
3.2,2.94746400669188e-05
3.4,3.01398553028637e-05
3.6,3.07424692439395e-05
3.8,3.12946144593429e-05
4,3.18070457758307e-05
4.2,3.22889463352682e-05
4.4,3.27478849432017e-05
4.6,3.31898675725528e-05
4.8,3.36194753082197e-05
5,3.40400394672835e-05
5.2,3.44538311344716e-05
5.4,3.48622602084908e-05
5.6,3.52660438706043e-05
5.8,3.56653764769083e-05
6,3.60600583316728e-05
6.2,3.6449611249047e-05
6.4,3.68333672064508e-05
6.6,3.72105431607328e-05
6.8,3.75802979914175e-05
7,3.79417772047241e-05
7.2,3.82941427035732e-05
7.4,3.86366020338075e-05
7.6,3.8968428531535e-05
7.8,3.92889695377635e-05
8,3.95976610756354e-05


==> CSV/diff_100000/SR.csv <==
0.2,1.33399800002897e-06
0.4,4.82857136027288e-06
0.6,1.01705381342363e-05
0.8,1.73343436698124e-05
1,2.41494349077975e-05
1.2,3.40544626540789e-05
1.4,4.33903722078232e-05
1.6,5.35105912428863e-05
1.8,6.22902084137463e-05
2,6.40200657392125e-05
2.2,6.72826632033562e-05
2.4,6.47562545174413e-05
2.6,6.76711455228055e-05
2.8,7.48056474912659e-05
3,7.31333110736293e-05
3.2,6.11801367288395e-05
3.4,5.4486672627769e-05
3.6,4.96297681257929e-05
3.8,4.29294012567186e-05
4,5.09098724816276e-05
4.2,3.95217307796153e-05
4.4,3.95199951106248e-05
4.6,3.8363545786092e-05
4.8,4.10704891435212e-05
5,4.53572914495895e-05
5.2,6.10531930376423e-05
5.4,6.77490818235249e-05
5.6,6.72335451664124e-05
5.8,7.51641494448751e-05
6,6.75138114120649e-05
6.2,5.8669621355753e-05
6.4,5.88537155396313e-05
6.6,5.80816219327068e-05
6.8,5.73395812390881e-05
7,5.6600524875326e-05
7.2,5.58565817383683e-05
7.4,5.51082623575694e-05
7.6,5.43598130229483e-05
7.8,5.36169476789489e-05
8,5.28857219342205e-05


==> CSV/diff_100000/UECR.csv <==
0.2,2.5464160984455e-05
0.4,3.8722159052972e-05
0.6,4.55498722029805e-05
0.8,4.97563882437552e-05
1,5.25823153478018e-05
1.2,5.47307311670618e-05
1.4,5.63370580331064e-05
1.6,5.79577400360168e-05
1.8,5.90162088430575e-05
2,5.96194639018358e-05
2.2,5.96641111119423e-05
2.4,6.41669039435425e-05
2.6,4.77020330325295e-05
2.8,4.05872666162305e-05
3,4.28040635978449e-05
3.2,4.20871122389474e-05
3.4,4.14160979925673e-05
3.6,4.08299609275392e-05
3.8,4.03171349370779e-05
4,3.98664450484432e-05
4.2,3.94709826188278e-05
4.4,3.91266623785036e-05
4.6,3.88309470751647e-05
4.8,3.85820871270753e-05
5,3.83784245530216e-05
5.2,3.82180692755563e-05
5.4,3.80988560613371e-05
5.6,3.80183411602242e-05
5.8,3.79737176703965e-05
6,3.79620477168607e-05
6.2,3.79803021765857e-05
6.4,3.80254101295291e-05
6.6,3.80943320656701e-05
6.8,3.8184229890838e-05
7,3.82923458284656e-05
7.2,3.84160455691562e-05
7.4,3.85530710064863e-05
7.6,3.87011002032928e-05
7.8,3.88581753881151e-05
8,3.90223882988161e-05


==> CSV/n_100/GRR.csv <==
0.2,0.000327779505414341
0.4,0.00147421177882375
0.6,0.00372573126661232
0.8,0.007427987744935
1,0.012987388315703
1.2,0.0208675776379155
1.4,0.0315786497926874
1.6,0.0456568818344806
1.8,0.0636333125374306
2,0.0859907999976814
2.2,0.113111405732
2.4,0.145218919710637
2.6,0.182324477536724
2.8,0.224185494220038
3,0.270288314561255
3.2,0.319862168033142
3.4,0.371926305919384
3.6,0.425364975595431
3.8,0.47901846826972
4,0.531775110632139
4.2,0.582649844109494
4.4,0.63083937850698
4.6,0.675749996391584
4.8,0.716999817304896
5,0.754401229410396
5.2,0.78793079130852
5.4,0.817693570750952
5.6,0.843887394654199
5.8,0.866770604691121
6,0.886635182069093
6.2,0.903785787060487
6.4,0.918524405543714
6.6,0.931139839151301
6.8,0.941901107194754
7,0.951053839734056
7.2,0.958818847444425
7.4,0.965392197737683
7.6,0.970946273361036
7.8,0.975631421533671
8,0.97957791143978


==> CSV/n_100/GRRCR.csv <==
0.2,0.00130780510086245
0.4,0.00559621409544697
0.6,0.0133716092512181
0.8,0.0250386793674317
1,0.0408459501356261
1.2,0.0608381892829153
1.4,0.0848288986174527
1.6,0.11239949158899
1.8,0.142927727929024
2,0.17564146655218
2.2,0.209688298371161
2.4,0.244208840590486
2.6,0.278402100098632
2.8,0.311574687964869
3,0.343170276218369
3.2,0.372779962241079
3.4,0.400137131407636
3.6,0.425101708043027
3.8,0.447638639193585
4,0.467794589330309
4.2,0.48560043404293
4.4,0.5012223693736
4.6,0.514689396870118
4.8,0.526587969891448
5,0.537753895469718
5.2,0.549837363926923
5.4,0.56544973897124
5.6,0.584498528146782
5.8,0.60616420169498
6,0.627986030452035
6.2,0.649635632087217
6.4,0.670730258054882
6.6,0.691144043685568
6.8,0.710791791231782
7,0.729616458798195
7.2,0.747582091493397
7.4,0.764669152522806
7.6,0.780871134150016
7.8,0.796191941256173
8,0.810643789213142


==> CSV/n_100/SR.csv <==
0.2,0.00134928367852979
0.4,0.00577908211888605
0.6,0.0138203172854638
0.8,0.0259006427319668
1,0.0422852114607022
1.2,0.0630269830603384
1.4,0.0879375690406759
1.6,0.116584457789449
1.8,0.148321548754064
2,0.182342604445758
2.2,0.217756782247942
2.4,0.253666205373373
2.6,0.289231061846036
2.8,0.323725298547298
3,0.356566748214478
3.2,0.387328659256768
3.4,0.415734568231977
3.6,0.441638263981902
3.8,0.465005168754623
4,0.485886269309373
4.2,0.504394479939407
4.4,0.520684306500134
4.6,0.534934750632211
4.8,0.547336647467957
5,0.558079532649959
5.2,0.567348567312266
5.4,0.575566528712009
5.6,0.586113825156152
5.8,0.602435371362342
6,0.624208015387066
6.2,0.647426456490353
6.4,0.670181967242815
6.6,0.69196898980839
6.8,0.712687737383183
7,0.732328650104851
7.2,0.75089753377236
7.4,0.768411073978773
7.6,0.78489400502845
7.8,0.800377072648057
8,0.814895458855759


==> CSV/n_100/SRR.csv <==
0.2,0.00136198184399052
0.4,0.00529633526334726
0.6,0.0116618855557304
0.8,0.0204427980653768
1,0.0317501515313667
1.2,0.0458102756339898
1.4,0.0629401776910266
1.6,0.0835103667924624
1.8,0.107896008627415
2,0.136418871428902
2.2,0.169284894242787
2.4,0.206524917726374
2.6,0.247948200719668
2.8,0.293118609871826
3,0.341360900970357
3.2,0.391799286628894
3.4,0.443423709646564
3.6,0.495173051761517
3.8,0.546021059376296
4,0.595051188015032
4.2,0.641510433172694
4.4,0.684837876022193
4.6,0.724669143402006
4.8,0.760821815102636
5,0.793268495561966
5.2,0.822104099630245
5.4,0.847512589923398
5.6,0.869736672316974
5.8,0.889052327376387
6,0.905748794237943
6.2,0.920113792501013
6.4,0.932423312334096
6.6,0.942935123156595
6.8,0.951885146515091
7,0.95948592889442
7.2,0.965926579790312
7.4,0.971373675656366
7.6,0.975972753457142
7.8,0.979850121012407
8,0.983114793674951


==> CSV/n_100/UECR.csv <==
0.2,0.0015159425846459
0.4,0.0060404709740249
0.6,0.0135013240742245
0.8,0.023780506893018
1,0.0367160744290625
1.2,0.0521053992427487
1.4,0.0696836471721619
1.6,0.0892586974550233
1.8,0.110459290212641
2,0.133000471933886
2.2,0.15656265200571
2.4,0.180826485214167
2.6,0.20548029513028
2.8,0.23022823797068
3,0.254797009047066
3.2,0.278941895672297
3.4,0.302450883673822
3.6,0.325109408081233
3.8,0.346835152909989
4,0.367555623717684
4.2,0.387058418726502
4.4,0.405151671003895
4.6,0.422024948906156
4.8,0.437279698438139
5,0.451487062625756
5.2,0.466338475857986
5.4,0.479050542054449
5.6,0.49261592716802
5.8,0.50733826101321
6,0.52368837920603
6.2,0.541375564086821
6.4,0.560763363493731
6.6,0.580336194794699
6.8,0.599870494793553
7,0.619113551185888
7.2,0.63781448509893
7.4,0.655932961884897
7.6,0.67344133406684
7.8,0.690321243908649
8,0.70656146370757


==> CSV/n_1000/GRR.csv <==
0.2,0.000318308321731994
0.4,0.00143215942827776
0.6,0.00362097709114492
0.8,0.00722248722224657
1,0.0126345095942504
1.2,0.0203118753677162
1.4,0.0307562978724109
1.6,0.0444969977103234
1.8,0.0620603756239518
2,0.0839282776782168
2.2,0.110486541694557
2.4,0.141968417925826
2.6,0.178400564180461
2.8,0.219561620483936
3,0.264963652660758
3.2,0.313864116582595
3.4,0.36531048016261
3.6,0.41821256715055
3.8,0.471431312906005
4,0.523869174600476
4.2,0.574548033060032
4.4,0.622664557758493
4.6,0.667618926428021
4.8,0.709018435160784
5,0.746661430124312
5.2,0.780508643726479
5.4,0.810648763288781
5.6,0.837263644753984
5.8,0.860596760522575
6,0.880926773210606
6.2,0.898546823450802
6.4,0.913749268713801
6.6,0.926815150409774
6.8,0.938007491808719
7,0.94756753405444
7.2,0.955713118015265
7.4,0.962638558524963
7.6,0.968515500111456
7.8,0.973494371611898
8,0.97770616390128


==> CSV/n_1000/GRRCR.csv <==
0.2,0.00334034147780825
0.4,0.00977973624124189
0.6,0.0171353430288305
0.8,0.0253049919482765
1,0.0377259859789918
1.2,0.0578958815782732
1.4,0.0818460258811293
1.6,0.108695667549811
1.8,0.138224342488072
2,0.169887345888341
2.2,0.202860220469234
2.4,0.236197950121116
2.6,0.269241364881595
2.8,0.301343511815978
3,0.331934786542529
3.2,0.360044580108895
3.4,0.38728218421471
3.6,0.412576910096006
3.8,0.439739073747803
4,0.4682671460544
4.2,0.49744544382087
4.4,0.526414053885662
4.6,0.55476027812956
4.8,0.582092097130443
5,0.608398162373813
5.2,0.633571605528905
5.4,0.657578641978589
5.6,0.680404089639685
5.8,0.702047340944425
6,0.722519438244349
6.2,0.741840737944003
6.4,0.760038974208718
6.6,0.777147628070563
6.8,0.793204545710237
7,0.808250767452841
7.2,0.822329538330805
7.4,0.835485476495848
7.6,0.847763879284499
7.8,0.85921014928174
8,0.869869324734247


==> CSV/n_1000/SR.csv <==
0.2,0.00130145475917563
0.4,0.00557381088465724
0.6,0.0133283867925339
0.8,0.0249765465066132
1,0.0407729243645331
1.2,0.060767517291762
1.4,0.0847771264095955
1.6,0.112384648521466
1.8,0.142966454051641
2,0.17574660483315
2.2,0.209866384513783
2.4,0.244461441291456
2.6,0.278724817681278
2.8,0.311956838907572
3,0.3435967440909
3.2,0.373233345153586
3.4,0.400599381130425
3.6,0.425556293728504
3.8,0.448071122933008
4,0.468192160639895
4.2,0.486027987087719
4.4,0.501727010024656
4.6,0.515461310371301
4.8,0.527413563579375
5,0.537767516188001
5.2,0.546701293368045
5.4,0.55495421924547
5.6,0.567707640479755
5.8,0.588010986640003
6,0.611362950440023
6.2,0.635023343694446
6.4,0.657921247183011
6.6,0.679895723303452
6.8,0.700829348642299
7,0.72071214201119
7.2,0.739547800837925
7.4,0.757350167135559
7.6,0.774140843874527
7.8,0.789947394124726
8,0.804801898883645


==> CSV/n_1000/SRR.csv <==
0.2,0.00132157209016997
0.4,0.00514086338769534
0.6,0.011324037596515
0.8,0.019859885762346
1,0.0308615975467881
1.2,0.04455573713491
1.4,0.0612586831604171
1.6,0.0813407486222042
1.8,0.105178781062644
2,0.133099518566304
2.2,0.165318299534578
2.4,0.201880413285569
2.6,0.242614497534269
2.8,0.287107760715118
3,0.334710508174604
3.2,0.38457241652556
3.4,0.435706370528993
3.6,0.487069531822558
3.8,0.537647783521198
4,0.586529944273356
4.2,0.63296181052858
4.4,0.676375582523751
4.6,0.716395614004288
4.8,0.752825254652225
5,0.785621291666426
5.2,0.814862407176124
5.4,0.840716829920502
5.6,0.863412683395662
5.8,0.883212936143047
6,0.900395612334738
6.2,0.91523909170066
6.4,0.92801186827882
6.6,0.938965951307865
6.8,0.948333080463806
7,0.956323012126578
7.2,0.963123258188196
7.4,0.96889979022547
7.6,0.973798341665487
7.8,0.977946041274681
8,0.98145319139991


==> CSV/n_1000/UECR.csv <==
0.2,0.00498999090390585
0.4,0.0165268957475424
0.6,0.0315321223535179
0.8,0.0486004631214465
1,0.0663354305400674
1.2,0.0849511392621737
1.4,0.103550221225695
1.6,0.122226069530733
1.8,0.140860040294229
2,0.160329188422181
2.2,0.180025336625073
2.4,0.199850067921149
2.6,0.220672068121444
2.8,0.241662853276888
3,0.262811395222426
3.2,0.284136019554977
3.4,0.306069151812755
3.6,0.328844819611356
3.8,0.35296971173364
4,0.377775275947525
4.2,0.402712925817418
4.4,0.427617886347278
4.6,0.452343720173142
4.8,0.476794926685678
5,0.500801849252871
5.2,0.524182013092945
5.4,0.546994116521803
5.6,0.569131447965707
5.8,0.59056004901753
6,0.611255697216781
6.2,0.631201975725671
6.4,0.650389250169719
6.6,0.668813778404958
6.8,0.686476824349979
7,0.703384061894511
7.2,0.719544908055713
7.4,0.734971917423284
7.6,0.749680271385118
7.8,0.763687437647463
8,0.777012494558716


==> CSV/n_10000/GRR.csv <==
0.2,0.000316571984973461
0.4,0.00142474113543381
0.6,0.00360326542985351
0.8,0.00718932183311903
1,0.0125803803735805
1.2,0.0202312077857368
1.4,0.0306438163331792
1.6,0.0443481436632606
1.8,0.061871740582059
2,0.0836979968640352
2.2,0.110214586223132
2.4,0.141656726769185
2.6,0.178052974544275
2.8,0.219183586062248
3,0.264561778148483
3.2,0.313445574134828
3.4,0.364882397996752
3.6,0.417781483926458
3.8,0.471002772511463
4,0.523447501036946
4.2,0.574136285857187
4.4,0.622264636260891
4.6,0.667231773348363
4.8,0.708644286792209
5,0.746300068667911
5.2,0.780159620657273
5.4,0.810311576642262
5.6,0.836937864705153
5.8,0.860282105600541
6,0.880623144143034
6.2,0.8982543037052
6.4,0.913468101116099
6.6,0.926545698467113
6.8,0.937750193063638
7,0.947322851317255
7.2,0.955481492893096
7.4,0.96242037040864
7.6,0.968311032724456
7.8,0.973303788340964
8,0.977529492371495


==> CSV/n_10000/GRRCR.csv <==
0.2,0.0144530945521724
0.4,0.0291161580741507
0.6,0.0400345284065429
0.8,0.0484305048870252
1,0.0600654928296785
1.2,0.0770599370243147
1.4,0.0990726112530535
1.6,0.125677162238707
1.8,0.156416691348345
2,0.188898762946355
2.2,0.227190907281694
2.4,0.265888067518405
2.6,0.305738188113319
2.8,0.346051263180393
3,0.386230359694428
3.2,0.425740230170486
3.4,0.464176639075357
3.6,0.501216207829945
3.8,0.536617897208697
4,0.570228527057387
4.2,0.60196111250482
4.4,0.631782149949525
4.6,0.659699831041751
4.8,0.685753671889637
5,0.710005749618395
5.2,0.732533539292413
5.4,0.753424225322325
5.6,0.772770302018992
5.8,0.790666258632452
6,0.807206149592706
6.2,0.822481869525365
6.4,0.836581977392178
6.6,0.849590940089767
6.8,0.861588690345807
7,0.872650415455454
7.2,0.882846511828655
7.4,0.892242655495108
7.6,0.900899950922444
7.8,0.908875130141975
8,0.91622078166686


==> CSV/n_10000/SR.csv <==
0.2,0.00135967738491799
0.4,0.00580071972041949
0.6,0.0138194743773837
0.8,0.0258048512528757
1,0.0419821549844373
1.2,0.0623669033100465
1.4,0.0867440232833954
1.6,0.114662836420681
1.8,0.145482654864023
2,0.178412728643072
2.2,0.212595597144398
2.4,0.247173286212561
2.6,0.281358337634364
2.8,0.314461967548427
3,0.3459219540612
3.2,0.375362879355911
3.4,0.402527717364137
3.6,0.427277600708238
3.8,0.449600639132903
4,0.469532616496359
4.2,0.487195954416724
4.4,0.502745109022517
4.6,0.516341858350361
4.8,0.528168590293452
5,0.538513196631729
5.2,0.547700558054486
5.4,0.557089302696807
5.6,0.570272992321763
5.8,0.590881828218349
6,0.614400638754426
6.2,0.637879821312075
6.4,0.660603726041438
6.6,0.682428244086787
6.8,0.703229833103401
7,0.72297954929747
7.2,0.741682327280251
7.4,0.759353166702318
7.6,0.776014674275561
7.8,0.791695250373224
8,0.806427653678662


==> CSV/n_10000/SRR.csv <==
0.2,0.00131484814946629
0.4,0.00511210915262073
0.6,0.0112561758110267
0.8,0.0197354605665941
1,0.0306641482092497
1.2,0.0442710922120558
1.4,0.0608761194058407
1.6,0.0808539513458079
1.8,0.104586529749437
2,0.132406014412533
2.2,0.16453306133267
2.4,0.201017702292505
2.6,0.241692290551326
2.8,0.28614636367903
3,0.333730971457726
3.2,0.383594956083453
3.4,0.434748999805483
3.6,0.486147065027376
3.8,0.536771294155359
4,0.58570667658746
4.2,0.632195469543079
4.4,0.675666885544093
4.6,0.715742976368212
4.8,0.752225497931601
5,0.785070292273342
5.2,0.814355636384725
5.4,0.84024976525795
5.6,0.862981092700967
5.8,0.882813048903936
6,0.900024199449743
6.2,0.914893476437944
6.4,0.92768988972349
6.6,0.938665898471662
6.8,0.948053611527006
7,0.956063069660021
7.2,0.962881988018846
7.4,0.968676468988333
7.6,0.973592316011276
7.8,0.977756680094308
8,0.981279851193009


==> CSV/n_10000/UECR.csv <==
0.2,0.029559539967644
0.4,0.0722606839725816
0.6,0.111506650830266
0.8,0.145508110732576
1,0.1745746021144
1.2,0.199534338264572
1.4,0.22148219000388
1.6,0.240326217966192
1.8,0.257473217436705
2,0.272664697395916
2.2,0.286658711996559
2.4,0.29992970734359
2.6,0.313376967587838
2.8,0.328108916846972
3,0.345966079770872
3.2,0.368347702686082
3.4,0.393736511131922
3.6,0.42007874669268
3.8,0.446617851875973
4,0.473012956755813
4.2,0.499027003447323
4.4,0.524485023437165
4.6,0.549256317000433
4.8,0.573244016010416
5,0.596378461357727
5.2,0.618612222225304
5.4,0.639915987926153
5.6,0.660275398020931
5.8,0.679688171061588
6,0.698161725611303
6.2,0.715711220888786
6.4,0.732357833155047
6.6,0.748127305234949
6.8,0.763048717725926
7,0.777153570511781
7.2,0.790474851964031
7.4,0.803046466338342
7.6,0.814902621102069
7.8,0.826077501657736
8,0.836604792764072


==> CSV/n_100000/GRR.csv <==
0.2,0.000316049030885792
0.4,0.00142234377440895
0.6,0.00359709597393154
0.8,0.00717681589511565
1,0.0125581935572967
1.2,0.0201951280622766
1.4,0.0305887261261251
1.6,0.0442680592263743
1.8,0.0617599559300243
2,0.0835473533037322
2.2,0.110017874990306
2.4,0.141407211376462
2.6,0.177744993463901
2.8,0.218813170366397
3,0.264127200048303
3.2,0.312947738609581
3.4,0.364325005607914
3.6,0.417170927339018
3.8,0.470347774383015
4,0.522758544667416
4.2,0.5734249206246
4.4,0.621542750697384
4.6,0.666510919995335
4.8,0.707935120624958
5,0.745611933133746
5.2,0.779500289481492
5.4,0.809687139930579
5.6,0.836352735874095
5.8,0.859739120496498
6,0.880123723547876
6.2,0.897798653339074
6.4,0.913055427667468
6.6,0.926174425032335
6.8,0.937418162021588
7,0.947027506765192
7.2,0.955220038188446
7.4,0.962189899071074
7.6,0.968108632988775
7.8,0.973126623082641
8,0.97737485703819


==> CSV/n_100000/GRRCR.csv <==
0.2,0.0371293821148937
0.4,0.053496452689023
0.6,0.0639053683531447
0.8,0.078111528392917
1,0.0970107405283713
1.2,0.120707522916323
1.4,0.149107711320078
1.6,0.181890741070889
1.8,0.218519185467219
2,0.25827773389306
2.2,0.300332590477151
2.4,0.343799975994443
2.6,0.387812363350763
2.8,0.431573474242329
3,0.474396897248668
3.2,0.515727138766579
3.4,0.555144987742074
3.6,0.592360833585264
3.8,0.62720009899714
4,0.659584592715882
4.2,0.689512769068211
4.4,0.717040941336389
4.6,0.742266647248543
4.8,0.765314704458439
5,0.786326038546997
5.2,0.805449089143579
5.4,0.822833458249163
5.6,0.838625415695257
5.8,0.852964884256827
6,0.865983565049905
6.2,0.87780391492066
6.4,0.888538740802717
6.6,0.89829122554947
6.8,0.907155242783576
7,0.915215854029586
7.2,0.922549910070524
7.4,0.929226700883758
7.6,0.935308615646001
7.8,0.940851787135621
8,0.945906704296215


==> CSV/n_100000/SR.csv <==
0.2,0.00166187440765481
0.4,0.00696188730452402
0.6,0.0162963398806084
0.8,0.0299154337658447
1,0.0478782032822467
1.2,0.0700182443438395
1.4,0.0959476140859248
1.6,0.125070297571462
1.8,0.156640523877103
2,0.189846525025992
2.2,0.223816027604669
2.4,0.257765899376683
2.6,0.290986333999613
2.8,0.322878826825489
3,0.352979228473242
3.2,0.381001177571308
3.4,0.406732281241862
3.6,0.430194588275169
3.8,0.45133551642495
4,0.47020064410788
4.2,0.486919187850461
4.4,0.501625664664453
4.6,0.514499952038581
4.8,0.525672991495946
5,0.535815217565566
5.2,0.545678320128139
5.4,0.55898402791943
5.6,0.578175356360592
5.8,0.600826882508373
6,0.624497415074921
6.2,0.647785567142921
6.4,0.67021696422673
6.6,0.691633832352917
6.8,0.711991475608743
7,0.731290969739448
7.2,0.749544188347235
7.4,0.766771221917283
7.6,0.782998492932446
7.8,0.79825726118849
8,0.812582394029423


==> CSV/n_100000/SRR.csv <==
0.2,0.00131193551314451
0.4,0.00510303582218425
0.6,0.011240695028172
0.8,0.0197151346616824
1,0.0306412021792845
1.2,0.0442474029141079
1.4,0.0608524049349789
1.6,0.0808292058646286
1.8,0.104557734857329
2,0.13236814493887
2.2,0.164479385738383
2.4,0.200940351810586
2.6,0.241583037275682
2.8,0.285997512158166
3,0.333536241576721
3.2,0.383350228319497
3.4,0.434452813775127
3.6,0.485800806303583
3.8,0.536379061463181
4,0.585274876021395
4.2,0.631732220668376
4.4,0.675181339366162
4.6,0.715244638498989
4.8,0.751723628847698
5,0.784573429099639
5.2,0.813871254418368
5.4,0.839784076773814
5.6,0.862538966883547
5.8,0.882398029517098
6,0.899638594644179
6.2,0.914538496283149
6.4,0.927365810222167
6.6,0.938372234896128
6.8,0.947789288171014
7,0.955826577062797
7.2,0.962671522136973
7.4,0.968490049558094
7.6,0.973427883450741
7.8,0.977612171792374
8,0.981153259006798


==> CSV/n_100000/UECR.csv <==
0.2,0.108539861530929
0.4,0.185640492543858
0.6,0.234111826369269
0.8,0.267461651345232
1,0.29186880282028
1.2,0.310551886710924
1.4,0.325251732528418
1.6,0.337229658860067
1.8,0.346923205930554
2,0.355183212501233
2.2,0.362792941684206
2.4,0.370445858424157
2.6,0.37930300958855
2.8,0.398557498974291
3,0.42314886836491
3.2,0.449100010729831
3.4,0.475676321452331
3.6,0.502361166277714
3.8,0.528819937928918
4,0.554799802285681
4.2,0.580107795399133
4.4,0.604598338714116
4.6,0.628164792652805
4.8,0.650732845247069
5,0.672255282057076
5.2,0.692707323253954
5.4,0.712082490258281
5.6,0.730389105434955
5.8,0.74764711639355
6,0.763885449027444
6.2,0.77913964428845
6.4,0.793449934639525
6.6,0.806859695972326
6.8,0.819414037481847
7,0.831158803220959
7.2,0.842139809686376
7.4,0.852402016175644
7.6,0.861989281133827
7.8,0.870943840100082
8,0.879306101248129


==> CSV/param1/GRRCR.csv <==
0.2,0.999963062863012
0.4,0.999983552605394
0.6,0.999999360419763
0.8,0.999999330050494
1,8.82651674572033e-08
1.2,5.96532062508329e-08
1.4,4.34890312864526e-08
1.6,3.36927217399122e-08
1.8,2.74647579461281e-08
2,2.33860336743491e-08
2.2,2.0683593241025e-08
2.4,1.89129581063e-08
2.6,1.78081714937926e-08
2.8,1.72059636120441e-08
3,1.70052232772078e-08
3.2,1.71443435720035e-08
3.4,1.75881503403911e-08
3.6,1.83201525311484e-08
3.8,1.93379696527017e-08
4,0.158168952944089
4.2,0.184842157342563
4.4,0.205040532878243
4.6,0.221748681643646
4.8,0.236148417854805
5,0.248860663700911
5.2,0.260262851072228
5.4,0.270606361800171
5.6,0.280069492247029
5.8,0.288784732483951
6,0.296854110022114
6.2,0.30435831493722
6.4,0.311362717576445
6.6,0.317921188348951
6.8,0.32407880375119
7,0.329873837597569
7.2,0.335339036570675
7.4,0.340502805632413
7.6,0.345389888248165
7.8,0.350022046538045
8,0.354418537069962


==> CSV/param1/SR.csv <==
0.2,2.94253585566212e-06
0.4,6.67871166465064e-07
0.6,2.73729253940837e-07
0.8,1.44413527189389e-07
1,8.8265138163203e-08
1.2,5.9653183849312e-08
1.4,4.34890178039883e-08
1.6,3.36927131253932e-08
1.8,2.74647504759532e-08
2,2.33860268276949e-08
2.2,2.06877125747727e-08
2.4,1.89165436917741e-08
2.6,1.78110141132218e-08
2.8,1.72087136229485e-08
3,1.70088265398812e-08
3.2,1.7148429575992e-08
3.4,1.75921417410817e-08
3.6,1.8325989980474e-08
3.8,1.93432958401686e-08
4,2.06575899662019e-08
4.2,2.22850363307146e-08
4.4,2.42567633865327e-08
4.6,2.66056056212513e-08
4.8,2.93776808890652e-08
5,3.26376046407714e-08
5.2,3.64533083333079e-08
5.4,4.090774562699e-08
5.6,4.60988653759188e-08
5.8,0.445290198389868
6,0.45676424953874
6.2,0.464059828246792
6.4,0.469128042163071
6.6,0.47286103173005
6.8,0.475729265597444
7,0.478005491675669
7.2,0.479858883275312
7.4,0.481400187433276
7.6,0.482704750441661
7.8,0.48382578092313
8,0.484801720283067


==> CSV/param1/kappa.csv <==
0.2,4.9356194278045
0.4,2.44565583302515
0.6,1.6620722191397
0.8,1.23591777653511
1,0.987834413112653
1.2,0.828578096315736
1.4,0.696936006696071
1.6,0.588386691687184
1.8,0.508154943224829
2,0.446835784810559
2.2,0.398686448828306
2.4,0.360029719315645
2.6,0.328410111778573
2.8,0.274215387079049
3,0.261273478324683
3.2,0.249739460672596
3.4,0.239355249489966
3.6,0.223324226923805
3.8,0.21423269144346
4,0.205940718328263
4.2,0.198327531896753
4.4,0.191303110460864
4.6,0.184794606058273
4.8,0.178741422182534
5,0.173092703196795
5.2,0.167805268346813
5.4,0.162842312846778
5.6,0.15817211657861
5.8,0.153767285654594
6,0.1496039263618
6.2,0.145661189104292
6.4,0.141920630129984
6.6,0.138366019243015
6.8,0.134982937393096
7,0.131758444248302
7.2,0.128681089391775
7.4,0.125740485499264
7.6,0.122927295422866
7.8,0.120233070082643
8,0.117650139638931


==> CSV/param1/kappa.csv.txt <==
0.2,1
0.4,1
0.6,1
0.8,1
1,0.987834413112653
1.2,0.828578096315736
1.4,0.696936006696071
1.6,0.588386691687184
1.8,0.508154943224829
2,0.446835784810559
2.2,0.398686448828306
2.4,0.360029719315645
2.6,0.328410111778573
2.8,0.274215387079049
3,0.261273478324683
3.2,0.249739460672596
3.4,0.239355249489966
3.6,0.223324226923805
3.8,0.21423269144346
4,0.205940718328263
4.2,0.198327531896753
4.4,0.191303110460864
4.6,0.184794606058273
4.8,0.178741422182534
5,0.173092703196795
5.2,0.167805268346813
5.4,0.162842312846778
5.6,0.15817211657861
5.8,0.153767285654594
6,0.1496039263618
6.2,0.145661189104292
6.4,0.141920630129984
6.6,0.138366019243015
6.8,0.134982937393096
7,0.131758444248302
7.2,0.128681089391775
7.4,0.125740485499264
7.6,0.122927295422866
7.8,0.120233070082643
8,0.117650139638931


==> CSV/param1/lambda.csv <==
0.2,4.93097685498018
0.4,2.43681254126685
0.6,1.6607460347449
0.8,1.22996791466468
1,0.980692503023337
1.2,0.824814356362173
1.4,0.680187739217162
1.6,0.548974078012896
1.8,0.451880270783757
2,0.377809235822756
2.2,0.319898224866487
2.4,0.273709751385749
2.6,0.236253513681583
2.8,0.0597915488471117
3,0.0509713200476182
3.2,0.04361413591131
3.4,0.0374409340384562
3.6,0.050944181582587
3.8,0.046511877227747
4,0.0421795502185015
4.2,0.0382075597815533
4.4,0.0346257573136492
4.6,0.0314124644465314
4.8,0.028533287903155
5,0.0259522360798423
5.2,0.0236355592332839
5.4,0.0215529477743895
5.6,0.019677575093786
5.8,0.0179858419259131
6,0.0164572621082768
6.2,0.0150737446950431
6.4,0.0138195539137062
6.6,0.0126809296801605
6.8,0.0116457335054784
7,0.0107033468402416
7.2,0.0098443332623409
7.4,0.00906039291991564
7.6,0.00834416504774438
7.8,0.00768912416504004
8,0.00708943762914019


==> CSV/param1/lambda.csv.txt <==
0.2,1
0.4,1
0.6,1
0.8,1
1,0.980692503023337
1.2,0.824814356362173
1.4,0.680187739217162
1.6,0.548974078012896
1.8,0.451880270783757
2,0.377809235822756
2.2,0.319898224866487
2.4,0.273709751385749
2.6,0.236253513681583
2.8,0.0597915488471117
3,0.0509713200476182
3.2,0.04361413591131
3.4,0.0374409340384562
3.6,0.050944181582587
3.8,0.046511877227747
4,0.0421795502185015
4.2,0.0382075597815533
4.4,0.0346257573136492
4.6,0.0314124644465314
4.8,0.028533287903155
5,0.0259522360798423
5.2,0.0236355592332839
5.4,0.0215529477743895
5.6,0.019677575093786
5.8,0.0179858419259131
6,0.0164572621082768
6.2,0.0150737446950431
6.4,0.0138195539137062
6.6,0.0126809296801605
6.8,0.0116457335054784
7,0.0107033468402416
7.2,0.0098443332623409
7.4,0.00906039291991564
7.6,0.00834416504774438
7.8,0.00768912416504004
8,0.00708943762914019


==> CSV/param2/GRRCR.csv <==
0.2,0.999971362524601
0.4,0.999999279107398
0.6,0.999999378161759
0.8,0.99999925794059
1,0.999998509451899
1.2,7.35715274254981e-08
1.4,5.38409633543617e-08
1.6,4.18421407081633e-08
1.8,3.41889555593581e-08
2,2.91601942288111e-08
2.2,2.58156011963863e-08
2.4,2.36127118140301e-08
2.6,2.22256485065924e-08
2.8,2.14532709718191e-08
3,2.11699655368106e-08
3.2,0.146509457843663
3.4,0.172148239476014
3.6,0.190894593215417
3.8,0.206463094795521
4,0.220078864666386
4.2,0.232316974331692
4.4,0.243497522773338
4.6,0.253819065850057
4.8,0.263414826246891
5,0.272380149116127
5.2,0.280786750211774
5.4,0.288690966404671
5.6,0.296138743315021
5.8,0.303168513096985
6,0.30981328222341
6.2,0.316101860369595
6.4,0.322059843199533
6.6,0.32771011284835
6.8,0.333073421953281
7,0.338168654195055
7.2,0.343013083151965
7.4,0.347622602701279
7.6,0.352011874663344
7.8,0.35619442504093
8,0.360182786995898


==> CSV/param2/SR.csv <==
0.2,0.99999664711005
0.4,0.999999235035445
0.6,0.999999684970923
0.8,0.999999833077228
1,0.99999989758986
1.2,0.999999930565157
1.4,0.999999949249673
1.6,0.999999960606644
1.8,0.999999967848928
2,0.999999972608723
2.2,0.999999975771537
2.4,0.999999977863242
2.6,0.999999979185994
2.8,0.999999979929442
3,0.999999980212495
3.2,0.999999980106882
3.4,0.999999979658054
3.6,0.99999997888569
3.8,0.999999977795715
4,0.99999997638085
4.2,0.999999974621984
4.4,0.999999972489429
4.6,0.999999969952602
4.8,0.999999966945636
5,0.999999963413966
5.2,0.999999959286411
5.4,0.999999954472786
5.6,0.99999994889004
5.8,0.531945260109434
6,0.525370694887696
6.2,0.52098465551694
6.4,0.517842943265985
6.6,0.515477966924045
6.8,0.513630851448108
7,0.512146213262213
7.2,0.510925099707797
7.4,0.509901364633234
7.6,0.509029295261138
7.8,0.508276200525367
8,0.507618045513402


==> CSV/param2/kappa.csv <==
0.2,1
0.4,1
0.6,1
0.8,1
1,0.995036692354316
1.2,0.81658418265488
1.4,0.710558284180856
1.6,0.618898263708697
1.8,0.545767076845977
2,0.476363588300416
2.2,0.422438671781289
2.4,0.379534274640038
2.6,0.344714521552524
2.8,0.315976080883772
3,0.291908013208172
3.2,0.271492156668432
3.4,0.253986183011493
3.6,0.229831388049285
3.8,0.218699605571377
4,0.209323289654487
4.2,0.201040746549309
4.4,0.193566017889901
4.6,0.186734755270343
4.8,0.180438431998145
5,0.174598668941529
5.2,0.169155835455131
5.4,0.164062975868954
5.6,0.159281674972986
5.8,0.154780088189225
6,0.150531265173105
6.2,0.14651217329205
6.4,0.142702874178546
6.6,0.139085965840208
6.8,0.13564612466359
7,0.132369838945875
7.2,0.129244960467197
7.4,0.126260735895759
7.6,0.123407436011286
7.8,0.12067628641441
8,0.118059340743158


==> CSV/param2/lambda.csv <==
0.2,1
0.4,1
0.6,1
0.8,1
1,0.992336975174846
1.2,0.805227069519942
1.4,0.707118824442816
1.6,0.611795524394791
1.8,0.532083735839648
2,0.440576657239287
2.2,0.370052523969922
2.4,0.314505930193816
2.6,0.269958090785991
2.8,0.233681820605243
3,0.203748133235133
3.2,0.17875970434347
3.4,0.157708510437207
3.6,0.0886527543898616
3.8,0.0726592486795065
4,0.0618184358600343
4.2,0.053597816798239
4.4,0.0470283137690162
4.6,0.0416123790870557
4.8,0.0370540581423573
5,0.0331599176852455
5.2,0.029795629141662
5.4,0.0268633885446761
5.6,0.0242894533375153
5.8,0.0220167783599094
6,0.0200001532845261
6.2,0.0182031156773462
6.4,0.0165958692970894
6.6,0.01515372704961
6.8,0.0138560267220897
7,0.0126853659506144
7.2,0.0116268505886018
7.4,0.0106677909404628
7.6,0.00979713503330969
7.8,0.00900547655342442
8,0.00828446601266071


==> CSV/paramean/GRRCR.csv <==
0.2,0.999969788416704
0.4,0.974995127488588
0.6,0.939999483771465
0.8,0.81499953785317
1,0.454999624675041
1.2,0.0543582866106873
1.4,0.00839180331953569
1.6,4.26812438516699e-08
1.8,2.86133396968227e-08
2,2.43974899192135e-08
2.2,2.1603039247547e-08
2.4,0.0017264299788471
2.6,0.00379190847108439
2.8,0.00636459971533126
3,0.0102033842496009
3.2,0.0229402173021843
3.4,0.0512686062616407
3.6,0.100095802966672
3.8,0.144375419218684
4,0.17696822405049
4.2,0.201118461813727
4.4,0.221496097412798
4.6,0.236816700076333
4.8,0.249907103067221
5,0.262493866850879
5.2,0.272869040563092
5.4,0.282297318545636
5.6,0.290955257885147
5.8,0.298960172560534
6,0.306398816456564
6.2,0.313338793963472
6.4,0.319834599859618
6.6,0.325931260646939
6.8,0.331666685756932
7,0.337073282861006
7.2,0.342179095864528
7.4,0.347008641746731
7.6,0.351583536526237
7.8,0.355922978150924
8,0.360044116778423


==> CSV/paramean/SR.csv <==
0.2,0.49500002538269
0.4,0.50000018399602
0.6,0.495000002298153
0.8,0.495000001216239
1,0.495000000747414
1.2,0.495000000509045
1.4,0.495000000374779
1.6,0.499999999946903
1.8,0.499999999959434
2,0.499999999968447
2.2,0.495000000185516
2.4,0.495000000172183
2.6,0.495000000164607
2.8,0.495000000161306
3,0.495000000161574
3.2,0.495000000164953
3.4,0.495000000161399
3.6,0.495000000170247
3.8,0.495000000181625
4,0.495000000195915
4.2,0.495000000213008
4.4,0.49500000023294
4.6,0.494999987190724
4.8,0.495000000285803
5,0.495000000318132
5.2,0.495000000356777
5.4,0.487711172909602
5.6,0.503323259839579
5.8,0.491086802250914
6,0.490169922925228
6.2,0.495341234795917
6.4,0.495405970322764
6.6,0.497580388692175
6.8,0.497931507880605
7,0.498190136155881
7.2,0.49839075425526
7.4,0.498551589673947
7.6,0.498683646959373
7.8,0.498794111475588
8,0.498887922452101


==> CSV/paramean/kappa.csv <==
0.2,1
0.4,1
0.6,1
0.8,1
1,0.978536674680977
1.2,0.815181278496348
1.4,0.691547242734678
1.6,0.594169799912531
1.8,0.514768716204481
2,0.447314073738443
2.2,0.398993728879914
2.4,0.360791844888431
2.6,0.328681196180923
2.8,0.302908383190209
3,0.281635367595687
3.2,0.261057198644822
3.4,0.243094262693767
3.6,0.228769991733495
3.8,0.217475583931672
4,0.207927742434616
4.2,0.199752897355682
4.4,0.192339728890035
4.6,0.18549461015108
4.8,0.179290367775357
5,0.173527389117736
5.2,0.168172692383304
5.4,0.163137917719854
5.6,0.158386706419974
5.8,0.153947704674634
6,0.14975853787692
6.2,0.145795523964683
6.4,0.142038706062119
6.6,0.1384708096519
6.8,0.135076691084149
7,0.131842975316619
7.2,0.1287577700267
7.4,0.12581044006381
7.6,0.122991434157581
7.8,0.120292141433209
8,0.117704760206236


==> CSV/paramean/lambda.csv <==
0.2,1
0.4,1
0.6,1
0.8,1
1,0.966212868374342
1.2,0.801560670490439
1.4,0.670526487574995
1.6,0.560573434404447
1.8,0.463899865620103
2,0.371736267655509
2.2,0.309979069697604
2.4,0.262486820495942
2.6,0.219304014977111
2.8,0.186374922918266
3,0.160533535285231
3.2,0.128815182086374
3.4,0.0987404263538917
3.6,0.0763087790872003
3.8,0.0615679173070045
4,0.0524848686787225
4.2,0.0458513587347339
4.4,0.0406887880857106
4.6,0.0364694252558381
4.8,0.0327337321907853
5,0.0294999141563853
5.2,0.0266504658699199
5.4,0.0241608892417187
5.6,0.0219752864704743
5.8,0.0199971389164169
6,0.0182265891255501
6.2,0.0166374276566075
6.4,0.0152072386460442
6.6,0.0139169536125592
6.8,0.0127503006619227
7,0.0116933140415849
7.2,0.0107339296901315
7.4,0.00986168259242269
7.6,0.00906744720923531
7.8,0.00834323615521303
8,0.00768202354938219

